Emotion Recognition with Pre-Trained Transformers Using Multimodal Signals

In this paper, we address the problem of multimodal emotion recognition from multiple physiological signals. We demonstrate that a Transformer-based approach is suitable for this task. In addition, we present how such models may be pretrained in a multimodal scenario to improve emotion recognition performances. We evaluate the benefits of using multimodal inputs and pre-training with our approach on a state-ofthe-art dataset.

==> data/Ex01_ECG_wrong.csv <==
0.000000000000000000e+00,3.030333812367159707e-01
1.000000000000000000e+00,4.098443204977417209e-01
2.000000000000000000e+00,3.345747730036634504e-01
3.000000000000000000e+00,2.108195398925109543e-01
4.000000000000000000e+00,2.383295365845271852e-01
5.000000000000000000e+00,2.904759392118136385e-01
6.000000000000000000e+00,2.716444503825701240e-01
7.000000000000000000e+00,2.485335521606248099e-01
8.000000000000000000e+00,2.522908392177715120e-01
9.000000000000000000e+00,2.537944664113903626e-01
1.000000000000000000e+01,1.451349421792042238e-01
1.100000000000000000e+01,1.315214449017389209e-01
1.200000000000000000e+01,3.265896689522795326e-01
1.300000000000000000e+01,3.345144834004027401e-01
1.400000000000000000e+01,1.519673354115802233e-01
1.500000000000000000e+01,7.596295097555359754e-02
1.600000000000000000e+01,1.088657255893538678e-01
1.700000000000000000e+01,1.656055519315857427e-01
1.800000000000000000e+01,1.343709872258823101e-01
1.900000000000000000e+01,7.674581554672038619e-02
2.000000000000000000e+01,1.205779873018972964e-01
2.100000000000000000e+01,1.721119801463230070e-01
2.200000000000000000e+01,1.436911299550670540e-01
2.300000000000000000e+01,5.636337693668370952e-02
2.400000000000000000e+01,5.734087043438118592e-02
2.500000000000000000e+01,1.311325116489390485e-01
2.600000000000000000e+01,9.308676346044746086e-02
2.700000000000000000e+01,8.300781490224355685e-02
2.800000000000000000e+01,1.814300419748182402e-01
2.900000000000000000e+01,2.062215971002814008e-01
3.000000000000000000e+01,1.138658507840001749e-01
3.100000000000000000e+01,1.494930837933647816e-03
3.200000000000000000e+01,6.611611953476509429e-02
3.300000000000000000e+01,3.168035155309042450e-01
3.400000000000000000e+01,4.940450141114303140e-01
3.500000000000000000e+01,5.529443180332376251e-01
3.600000000000000000e+01,6.817187340460229006e-01
3.700000000000000000e+01,7.834491236227868471e-01
3.800000000000000000e+01,5.685144892053008991e-01
3.900000000000000000e+01,3.322362729128219283e-01
4.000000000000000000e+01,2.996388074394424894e-01
4.100000000000000000e+01,3.796943060363781874e-02
4.200000000000000000e+01,-2.208115374614425808e-01
4.300000000000000000e+01,-5.747222249885599460e-02
4.400000000000000000e+01,1.112311566521518025e-01
4.500000000000000000e+01,2.886714928984458403e-02
4.600000000000000000e+01,-1.669364248939773920e-01
4.700000000000000000e+01,-1.484944130283157027e-01
4.800000000000000000e+01,4.761286253625597598e-02
4.900000000000000000e+01,-1.049949485522890386e-01
5.000000000000000000e+01,-1.283515750491072416e-01
5.100000000000000000e+01,3.922809845837277876e-01
5.200000000000000000e+01,5.530207995373621621e-01
5.300000000000000000e+01,-3.632728399729283630e-01
5.400000000000000000e+01,-2.185373027291100723e+00
5.500000000000000000e+01,-2.609174641356651225e+00
5.600000000000000000e+01,6.572991995677613941e-01
5.700000000000000000e+01,4.174079280662430946e+00
5.800000000000000000e+01,3.458964628031491184e+00
5.900000000000000000e+01,8.036263661137761360e-01
6.000000000000000000e+01,-1.167744658636766519e-01
6.100000000000000000e+01,4.194145040705789251e-02
6.200000000000000000e+01,3.781018060044236129e-02
6.300000000000000000e+01,-3.338713826544261604e-02
6.400000000000000000e+01,-1.546468029128525712e-01
6.500000000000000000e+01,-2.251874669887965752e-01
6.600000000000000000e+01,-2.465844181282402792e-01
6.700000000000000000e+01,-3.445796886354400290e-01
6.800000000000000000e+01,-3.674810666375491475e-01
6.900000000000000000e+01,-3.840203725624568021e-01
7.000000000000000000e+01,-4.119733950619534624e-01
7.100000000000000000e+01,-3.287879122900025930e-01
7.200000000000000000e+01,-3.623281794148238699e-01
7.300000000000000000e+01,-4.935896440837046484e-01
7.400000000000000000e+01,-4.903377263905838168e-01
7.500000000000000000e+01,-5.119591778349451561e-01
7.600000000000000000e+01,-7.168347001645555272e-01
7.700000000000000000e+01,-9.036406833327407240e-01
7.800000000000000000e+01,-9.071383983895936476e-01
7.900000000000000000e+01,-1.031454885668247501e+00
8.000000000000000000e+01,-1.410164897145666174e+00
8.100000000000000000e+01,-1.602819650915815908e+00
8.200000000000000000e+01,-1.576369967460463206e+00
8.300000000000000000e+01,-1.775638128601215948e+00
8.400000000000000000e+01,-2.094729361011927082e+00
8.500000000000000000e+01,-2.006732546781300197e+00
8.600000000000000000e+01,-1.674107730946049255e+00
8.700000000000000000e+01,-1.568917280147433368e+00
8.800000000000000000e+01,-1.299010556552163909e+00
8.900000000000000000e+01,-6.424707751776363995e-01
9.000000000000000000e+01,-1.860019510949525723e-01
9.100000000000000000e+01,-2.954702672082216292e-02
9.200000000000000000e+01,1.426303626281112125e-01
9.300000000000000000e+01,3.863868219242988511e-01
9.400000000000000000e+01,5.554097573398216747e-01
9.500000000000000000e+01,5.460215445224563258e-01
9.600000000000000000e+01,5.489166634598251493e-01
9.700000000000000000e+01,6.282338066194803616e-01
9.800000000000000000e+01,6.782251858859521532e-01
9.900000000000000000e+01,6.693591098082308788e-01
1.000000000000000000e+02,5.912827013977878243e-01
1.010000000000000000e+02,6.582061871994068225e-01
1.020000000000000000e+02,7.904098402665685752e-01
1.030000000000000000e+02,6.963929775203726580e-01
1.040000000000000000e+02,5.641256467067362612e-01
1.050000000000000000e+02,4.381197057711024301e-01
1.060000000000000000e+02,3.290485251509003284e-01
1.070000000000000000e+02,4.487454590372538243e-01
1.080000000000000000e+02,5.368115456889512860e-01
1.090000000000000000e+02,4.111801763516508834e-01
1.100000000000000000e+02,3.790367508851735789e-01
1.110000000000000000e+02,5.304675779865289931e-01
1.120000000000000000e+02,5.190381635517662406e-01
1.130000000000000000e+02,2.574745851966523946e-01
1.140000000000000000e+02,2.527106232823879139e-01
1.150000000000000000e+02,5.581070923656965554e-01
1.160000000000000000e+02,6.155884978732898416e-01
1.170000000000000000e+02,3.929081446863236793e-01
1.180000000000000000e+02,2.944668803806559376e-01
1.190000000000000000e+02,4.033621703923536139e-01
1.200000000000000000e+02,4.587135037847899222e-01
1.210000000000000000e+02,4.164259872789730088e-01
1.220000000000000000e+02,4.631197547759697830e-01
1.230000000000000000e+02,5.140216127026004944e-01
1.240000000000000000e+02,4.945326378227497544e-01
1.250000000000000000e+02,4.387666896162072394e-01
1.260000000000000000e+02,3.921061672529266295e-01
1.270000000000000000e+02,6.496737741662366172e-01
1.280000000000000000e+02,1.021119440237098441e+00
1.290000000000000000e+02,9.274363058610719524e-01
1.300000000000000000e+02,7.666118691261899487e-01
1.310000000000000000e+02,1.060415435440722476e+00
1.320000000000000000e+02,1.246105050108245127e+00
1.330000000000000000e+02,9.463050833712582932e-01
1.340000000000000000e+02,4.367335586706165285e-01
1.350000000000000000e+02,2.056698372937259267e-01
1.360000000000000000e+02,8.753059916771174231e-01
1.370000000000000000e+02,1.404289331259149121e+00
1.380000000000000000e+02,3.698381803663756684e-01
1.390000000000000000e+02,-5.919256668475211258e-01
1.400000000000000000e+02,-2.651555493485392434e-01
1.410000000000000000e+02,-4.965378303675730721e-03
1.420000000000000000e+02,-2.034115039875724826e-02
1.430000000000000000e+02,2.370835769162494763e-02
1.440000000000000000e+02,9.089348732399636296e-03
1.450000000000000000e+02,3.395348470080195025e-01
1.460000000000000000e+02,5.997768203847491097e-01
1.470000000000000000e+02,2.221840105343007021e-01
1.480000000000000000e+02,-8.995147031142708416e-01
1.490000000000000000e+02,-2.022925571204708728e+00
1.500000000000000000e+02,-4.235104948588398477e-01
1.510000000000000000e+02,3.310571501059828226e+00
1.520000000000000000e+02,4.126176231446414100e+00
1.530000000000000000e+02,1.594520416240861715e+00
1.540000000000000000e+02,-1.495190184391733020e-02
1.550000000000000000e+02,1.598984404450173591e-01
1.560000000000000000e+02,1.410637279746831951e-01
1.570000000000000000e+02,-2.474276488866667678e-01
1.580000000000000000e+02,-2.414885919684001125e-01
1.590000000000000000e+02,-1.801721763697207435e-01
1.600000000000000000e+02,-3.521471963740397948e-01
1.610000000000000000e+02,-3.902759091656979318e-01
1.620000000000000000e+02,-3.345132862564420551e-01
1.630000000000000000e+02,-3.871352558116243903e-01
1.640000000000000000e+02,-3.848638777939682454e-01
1.650000000000000000e+02,-3.031351654869812173e-01
1.660000000000000000e+02,-3.767885423088789820e-01
1.670000000000000000e+02,-6.049330416447837866e-01
1.680000000000000000e+02,-7.434160185831882872e-01
1.690000000000000000e+02,-7.748823357698111369e-01
1.700000000000000000e+02,-8.065823812484992361e-01
1.710000000000000000e+02,-8.801164192945138964e-01
1.720000000000000000e+02,-1.076151181864240192e+00
1.730000000000000000e+02,-1.296708444409672811e+00
1.740000000000000000e+02,-1.403448317999655970e+00
1.750000000000000000e+02,-1.522780282416716702e+00
1.760000000000000000e+02,-1.744088284314166293e+00
1.770000000000000000e+02,-1.954218179145009060e+00
1.780000000000000000e+02,-2.052490148066448139e+00
1.790000000000000000e+02,-2.018256122748072645e+00
1.800000000000000000e+02,-1.871349466650027438e+00
1.810000000000000000e+02,-1.668132558002308752e+00
1.820000000000000000e+02,-1.322518879374942724e+00
1.830000000000000000e+02,-8.581641951961215264e-01
1.840000000000000000e+02,-6.649620967192235721e-01
1.850000000000000000e+02,-6.047135161129226777e-01
1.860000000000000000e+02,-2.963888297323010734e-01
1.870000000000000000e+02,-1.636989466311664643e-01
1.880000000000000000e+02,-2.439306898825092107e-01
1.890000000000000000e+02,-4.897962293407728818e-02
1.900000000000000000e+02,6.047330438730225133e-02
1.910000000000000000e+02,-1.041776515117901342e-01
1.920000000000000000e+02,-4.672844449979340030e-03
1.930000000000000000e+02,1.680121926804206411e-01
1.940000000000000000e+02,-4.389218545564141892e-03
1.950000000000000000e+02,-7.369048359343495502e-02
1.960000000000000000e+02,5.988463418777863895e-02
1.970000000000000000e+02,-4.665745440631989538e-02
1.980000000000000000e+02,-1.203919251371397825e-01
1.990000000000000000e+02,4.160364819597244662e-02
2.000000000000000000e+02,9.351729509701334209e-02
2.010000000000000000e+02,9.463023594418172590e-02
2.020000000000000000e+02,1.157904749941371797e-01
2.030000000000000000e+02,3.014914318468239762e-02
2.040000000000000000e+02,-4.373652731604710242e-02
2.050000000000000000e+02,-3.618245712524918029e-02
2.060000000000000000e+02,-2.896209418847399322e-03
2.070000000000000000e+02,-3.598298528711546106e-03
2.080000000000000000e+02,-1.369480137931901494e-02
2.090000000000000000e+02,2.897167158625122210e-02
2.100000000000000000e+02,9.239853400999067934e-02
2.110000000000000000e+02,1.097284261308224956e-01
2.120000000000000000e+02,-3.023846765975648707e-02
2.130000000000000000e+02,-5.054784360399469656e-02
2.140000000000000000e+02,2.085724595635349010e-01
2.150000000000000000e+02,1.388543080876724622e-01
2.160000000000000000e+02,-1.440205097161684489e-01
2.170000000000000000e+02,-4.167484811924781346e-02
2.180000000000000000e+02,1.397073266581597140e-01
2.190000000000000000e+02,1.763796431714427237e-01
2.200000000000000000e+02,1.739894033557796149e-01
2.210000000000000000e+02,1.945350183753631335e-01
2.220000000000000000e+02,3.783793007103195549e-01
2.230000000000000000e+02,5.581048134352892820e-01
2.240000000000000000e+02,7.691304729381642780e-01
2.250000000000000000e+02,1.190722436556390873e+00
2.260000000000000000e+02,1.314689468241532877e+00
2.270000000000000000e+02,9.013684353337977351e-01
2.280000000000000000e+02,6.145072312250837721e-01
2.290000000000000000e+02,6.471579576340620310e-01
2.300000000000000000e+02,4.498920491074151484e-01
2.310000000000000000e+02,2.214649133035932471e-01
2.320000000000000000e+02,3.344288579493110425e-01
2.330000000000000000e+02,2.878170280322945307e-01
2.340000000000000000e+02,5.777880746424177150e-02
2.350000000000000000e+02,3.414253993721332731e-02
2.360000000000000000e+02,1.711828629540405600e-01
2.370000000000000000e+02,2.649915106916204688e-01
2.380000000000000000e+02,3.129215433281896941e-02
2.390000000000000000e+02,1.675483725006228150e-02
2.400000000000000000e+02,6.264769618517516125e-01
2.410000000000000000e+02,9.491302059903045096e-01
2.420000000000000000e+02,5.682432724500238175e-01
2.430000000000000000e+02,-6.846040345274576611e-01
2.440000000000000000e+02,-1.690481522402176084e+00
2.450000000000000000e+02,3.036821306334601123e-01
2.460000000000000000e+02,3.214878013628688080e+00
2.470000000000000000e+02,2.491974694506696508e+00
2.480000000000000000e+02,1.871086983925875913e-01
2.490000000000000000e+02,-4.530098334416170214e-02
2.500000000000000000e+02,4.600671220038629050e-01
2.510000000000000000e+02,2.962548285070958354e-01
2.520000000000000000e+02,2.390453961859646814e-01
2.530000000000000000e+02,3.281839007151040044e-01
2.540000000000000000e+02,2.164121480439341882e-01
2.550000000000000000e+02,1.004733379735547605e-01
2.560000000000000000e+02,4.758425974302030875e-02
2.570000000000000000e+02,6.578519735587297357e-02
2.580000000000000000e+02,1.062616303688582592e-01
2.590000000000000000e+02,4.061225975503109792e-02
2.600000000000000000e+02,-3.517126067715026921e-02
2.610000000000000000e+02,-6.422629186934965262e-02
2.620000000000000000e+02,-6.060930127443515773e-03
2.630000000000000000e+02,7.428185561094409473e-02
2.640000000000000000e+02,-3.710978350238870044e-02
2.650000000000000000e+02,-1.080131842464956554e-01
2.660000000000000000e+02,-4.621946868359776833e-02
2.670000000000000000e+02,-1.828593262799987351e-01
2.680000000000000000e+02,-4.056058283531084330e-01
2.690000000000000000e+02,-5.224725308090734099e-01
2.700000000000000000e+02,-6.140865179908961968e-01
2.710000000000000000e+02,-6.914614217385689487e-01
2.720000000000000000e+02,-7.984255629660003128e-01
2.730000000000000000e+02,-8.966921604194375561e-01
2.740000000000000000e+02,-8.226286502628360475e-01
2.750000000000000000e+02,-6.653793663924332247e-01
2.760000000000000000e+02,-5.944745278029067714e-01
2.770000000000000000e+02,-4.303143631826534810e-01
2.780000000000000000e+02,-1.502739487846224131e-01
2.790000000000000000e+02,-5.572483544403229044e-02
2.800000000000000000e+02,5.882844860908513496e-02
2.810000000000000000e+02,3.302931457590181363e-01
2.820000000000000000e+02,3.295259419373405274e-01
2.830000000000000000e+02,1.790276990032107218e-01
2.840000000000000000e+02,2.075066871211875275e-01
2.850000000000000000e+02,2.233058798497164210e-01
2.860000000000000000e+02,2.398479078718241397e-01
2.870000000000000000e+02,3.647473226261430113e-01
2.880000000000000000e+02,2.934655324325678993e-01
2.890000000000000000e+02,-7.220736001979051639e-03
2.900000000000000000e+02,-4.555648418039525555e-02
2.910000000000000000e+02,1.512550915704468091e-01
2.920000000000000000e+02,1.310014610624734288e-01
2.930000000000000000e+02,8.565181438127268676e-02
2.940000000000000000e+02,1.812857023779934906e-01
2.950000000000000000e+02,1.224320318673809693e-01
2.960000000000000000e+02,2.155905795256013880e-03
2.970000000000000000e+02,3.618213187703352846e-02
2.980000000000000000e+02,1.028407198599606137e-01
2.990000000000000000e+02,7.619591258153515789e-02
3.000000000000000000e+02,5.519854150666719805e-02
3.010000000000000000e+02,1.026506421443832001e-01
3.020000000000000000e+02,3.787792096849072060e-02
3.030000000000000000e+02,-6.333504567841675981e-02
3.040000000000000000e+02,-8.146023503571536706e-02
3.050000000000000000e+02,-1.872975450509828110e-01
3.060000000000000000e+02,-2.045451040776845031e-01
3.070000000000000000e+02,-6.160436614346127132e-02
3.080000000000000000e+02,-8.006327069150716291e-02
3.090000000000000000e+02,-1.742054638825379642e-01
3.100000000000000000e+02,-1.596133537603656449e-01
3.110000000000000000e+02,-1.390794276184378342e-01
3.120000000000000000e+02,-1.772780887370224989e-01
3.130000000000000000e+02,-1.876823595044308790e-01
3.140000000000000000e+02,-1.078209945262474934e-01
3.150000000000000000e+02,-1.122982402948640573e-01
3.160000000000000000e+02,-1.691125714613762321e-01
3.170000000000000000e+02,4.710133203528955870e-02
3.180000000000000000e+02,3.591123044736275749e-01
3.190000000000000000e+02,3.982765066577823032e-01
3.200000000000000000e+02,4.655549372582265533e-01
3.210000000000000000e+02,7.344336135033748825e-01
3.220000000000000000e+02,5.991233410682538230e-01
3.230000000000000000e+02,8.941164685600795636e-02
3.240000000000000000e+02,-1.067402566184449952e-01
3.250000000000000000e+02,-1.706353706867208275e-01
3.260000000000000000e+02,-3.417118240731527035e-01
3.270000000000000000e+02,-3.414789476627645426e-01
3.280000000000000000e+02,-2.444784904688590277e-01
3.290000000000000000e+02,-1.887567141639762136e-01
3.300000000000000000e+02,-2.617901833312168969e-01
3.310000000000000000e+02,-3.546099799355940108e-01
3.320000000000000000e+02,-2.373336480164936757e-01
3.330000000000000000e+02,-2.875249032180720588e-01
3.340000000000000000e+02,-3.093379679490677048e-01
3.350000000000000000e+02,2.113796914925289150e-01
3.360000000000000000e+02,5.061922255991102571e-01
3.370000000000000000e+02,1.081943321254312806e-01
3.380000000000000000e+02,-9.921952017648929534e-01
3.390000000000000000e+02,-2.407878439997472864e+00
3.400000000000000000e+02,-1.456913985935854861e+00
3.410000000000000000e+02,2.016919738376842908e+00
3.420000000000000000e+02,3.010147803000949640e+00
3.430000000000000000e+02,6.635063493968725856e-01
3.440000000000000000e+02,-4.237486815713086274e-01
3.450000000000000000e+02,2.510921125354684258e-01
3.460000000000000000e+02,1.865694931587965066e-01
3.470000000000000000e+02,-2.245521318017847101e-01
3.480000000000000000e+02,-1.556841273388479552e-01
3.490000000000000000e+02,-6.997456547495936596e-02
3.500000000000000000e+02,1.957656388855748275e-02
3.510000000000000000e+02,1.027698144961634863e-01
3.520000000000000000e+02,-6.344273322367066648e-02
3.530000000000000000e+02,-2.449200580992863252e-01
3.540000000000000000e+02,-2.332998926192373645e-01
3.550000000000000000e+02,-2.320068591012012238e-01
3.560000000000000000e+02,-3.020229715331835263e-01
3.570000000000000000e+02,-2.866669637691524608e-01
3.580000000000000000e+02,-2.770808297346437632e-01
3.590000000000000000e+02,-3.512052158895522247e-01
3.600000000000000000e+02,-3.963354305742576855e-01
3.610000000000000000e+02,-4.162391896215579257e-01
3.620000000000000000e+02,-4.258315780577413001e-01
3.630000000000000000e+02,-5.221189399043880686e-01
3.640000000000000000e+02,-7.524203312353084927e-01
3.650000000000000000e+02,-8.997353130325017601e-01
3.660000000000000000e+02,-9.855537532946692103e-01
3.670000000000000000e+02,-1.120045455185576522e+00
3.680000000000000000e+02,-1.174716283173339981e+00
3.690000000000000000e+02,-1.123172717808338827e+00
3.700000000000000000e+02,-1.069780384276534102e+00
3.710000000000000000e+02,-1.049154751178545508e+00
3.720000000000000000e+02,-8.842731189367883937e-01
3.730000000000000000e+02,-5.288166921173358404e-01
3.740000000000000000e+02,-1.947740504551839780e-01
3.750000000000000000e+02,1.314112146590709351e-01
3.760000000000000000e+02,3.560738922193597000e-01
3.770000000000000000e+02,3.167960513723658833e-01
3.780000000000000000e+02,2.355932021711627522e-01
3.790000000000000000e+02,2.145511120008862238e-01
3.800000000000000000e+02,2.393182745586017457e-01
3.810000000000000000e+02,2.946247343817587905e-01
3.820000000000000000e+02,2.866816102609389127e-01
3.830000000000000000e+02,3.497082529655679561e-01
3.840000000000000000e+02,4.293811133051746443e-01
3.850000000000000000e+02,3.191458692586852663e-01
3.860000000000000000e+02,2.104086828778465867e-01
3.870000000000000000e+02,2.351705225388000808e-01
3.880000000000000000e+02,2.850792458087670345e-01
3.890000000000000000e+02,3.423210879788117222e-01
3.900000000000000000e+02,3.986796954586498409e-01
3.910000000000000000e+02,4.004281015040158653e-01
3.920000000000000000e+02,4.202485591364780726e-01
3.930000000000000000e+02,4.775219249797021948e-01
3.940000000000000000e+02,3.733142164375388150e-01
3.950000000000000000e+02,1.969666066177331865e-01
3.960000000000000000e+02,2.092857604984070530e-01
3.970000000000000000e+02,3.252013869792151346e-01
3.980000000000000000e+02,3.990333373929455529e-01
3.990000000000000000e+02,3.602328993642476274e-01
4.000000000000000000e+02,3.267120131582731957e-01
4.010000000000000000e+02,4.361794803482400007e-01
4.020000000000000000e+02,4.260983349997580216e-01
4.030000000000000000e+02,3.196384071435057761e-01
4.040000000000000000e+02,3.987505534243879213e-01
4.050000000000000000e+02,4.428727397624286910e-01
4.060000000000000000e+02,3.088741070830487434e-01
4.070000000000000000e+02,2.843020441362487105e-01
4.080000000000000000e+02,4.278045761954801796e-01
4.090000000000000000e+02,3.734479017313304672e-01
4.100000000000000000e+02,1.103106102574264169e-01
4.110000000000000000e+02,1.057034175196142900e-01
4.120000000000000000e+02,2.633047722183087247e-01
4.130000000000000000e+02,2.425902642233220829e-01
4.140000000000000000e+02,1.955392137368578143e-01
4.150000000000000000e+02,1.942470126830087851e-01
4.160000000000000000e+02,2.189154844133372746e-01
4.170000000000000000e+02,3.259137249261421787e-01
4.180000000000000000e+02,4.107164292237607817e-01
4.190000000000000000e+02,4.562558009655726665e-01
4.200000000000000000e+02,5.518861806734460806e-01
4.210000000000000000e+02,6.853222226384975135e-01
4.220000000000000000e+02,8.008479138194315450e-01
4.230000000000000000e+02,8.733301312037523578e-01
4.240000000000000000e+02,8.606189269733656166e-01
4.250000000000000000e+02,6.857801631174292867e-01
4.260000000000000000e+02,4.046576906263908424e-01
4.270000000000000000e+02,1.674854408964124020e-01
4.280000000000000000e+02,8.710623438195265467e-02
4.290000000000000000e+02,1.191925107635664893e-01
4.300000000000000000e+02,7.721269425767929295e-02
4.310000000000000000e+02,3.484965084691026352e-03
4.320000000000000000e+02,-4.802720804978684310e-02
4.330000000000000000e+02,-5.425979060097253781e-02
4.340000000000000000e+02,1.316495687743229337e-01
4.350000000000000000e+02,1.089196602731470898e-01
4.360000000000000000e+02,-1.207299018009749675e-01
4.370000000000000000e+02,2.455625655553338449e-01
4.380000000000000000e+02,7.709701215990736323e-01
4.390000000000000000e+02,5.992353600990519835e-01
4.400000000000000000e+02,-5.316865398271544141e-01
4.410000000000000000e+02,-2.560212157153600288e+00
4.420000000000000000e+02,-2.668345674828167091e+00
4.430000000000000000e+02,1.057692176862665701e+00
4.440000000000000000e+02,3.811191502250577123e+00
4.450000000000000000e+02,2.123460734531335437e+00
4.460000000000000000e+02,-4.272079349379070273e-02
4.470000000000000000e+02,-8.459320510504955704e-02
4.480000000000000000e+02,1.118230050397631958e-01
4.490000000000000000e+02,-1.435827913105411358e-01
4.500000000000000000e+02,-2.265579986361367926e-01
4.510000000000000000e+02,-1.496816076703402498e-01
4.520000000000000000e+02,-6.381268194726892606e-02
4.530000000000000000e+02,-1.144174665341503305e-01
4.540000000000000000e+02,-2.187294551533387477e-01
4.550000000000000000e+02,-2.013694362476396993e-01
4.560000000000000000e+02,-1.727808136641265091e-01
4.570000000000000000e+02,-2.916425763806262950e-01
4.580000000000000000e+02,-5.775705764029256395e-01
4.590000000000000000e+02,-6.586866324115130400e-01
4.600000000000000000e+02,-4.254991324877026582e-01
4.610000000000000000e+02,-4.295369782544851134e-01
4.620000000000000000e+02,-6.298904947218194605e-01
4.630000000000000000e+02,-6.294176294736119059e-01
4.640000000000000000e+02,-6.775955046156373340e-01
4.650000000000000000e+02,-9.679340957174060733e-01
4.660000000000000000e+02,-1.213490377050737701e+00
4.670000000000000000e+02,-1.246634320813009067e+00
4.680000000000000000e+02,-1.364132955051248652e+00
4.690000000000000000e+02,-1.611354107137855207e+00
4.700000000000000000e+02,-1.587585932667064936e+00
4.710000000000000000e+02,-1.556315973284118304e+00
4.720000000000000000e+02,-1.813606258676675687e+00
4.730000000000000000e+02,-1.748066093117023101e+00
4.740000000000000000e+02,-1.201685085412192544e+00
4.750000000000000000e+02,-8.131938503676610086e-01
4.760000000000000000e+02,-6.887571287819467258e-01
4.770000000000000000e+02,-3.348119710551771266e-01
4.780000000000000000e+02,1.551008626662931655e-01
4.790000000000000000e+02,1.909844574109547388e-01
4.800000000000000000e+02,6.683741597837748044e-03
4.810000000000000000e+02,1.288984844873773128e-01
4.820000000000000000e+02,2.789168205552579050e-01
4.830000000000000000e+02,1.868874192490338759e-01
4.840000000000000000e+02,9.520090048378038183e-02
4.850000000000000000e+02,1.460029090458948853e-01
4.860000000000000000e+02,1.858913254236728152e-01
4.870000000000000000e+02,1.456379842643535927e-01
4.880000000000000000e+02,1.392553844920229600e-01
4.890000000000000000e+02,1.763334767134792647e-01
4.900000000000000000e+02,2.849013594961304907e-01
4.910000000000000000e+02,4.561023622271671574e-01
4.920000000000000000e+02,4.345374645926266544e-01
4.930000000000000000e+02,2.466800511766867043e-01
4.940000000000000000e+02,2.591090993681867682e-01
4.950000000000000000e+02,4.257873785310790637e-01
4.960000000000000000e+02,3.303188986879919686e-01
4.970000000000000000e+02,9.545984112621939965e-02
4.980000000000000000e+02,1.193404249173469905e-01
4.990000000000000000e+02,1.378655400590513003e-01
5.000000000000000000e+02,1.985419236404268456e-02
5.010000000000000000e+02,7.687072854512168318e-02
5.020000000000000000e+02,1.298526724246327757e-01
5.030000000000000000e+02,8.478414274435361331e-02
5.040000000000000000e+02,1.683666048655343417e-01
5.050000000000000000e+02,2.346761252488556437e-01
5.060000000000000000e+02,1.662637569155265560e-01
5.070000000000000000e+02,7.849124619692190996e-02
5.080000000000000000e+02,4.890408887531445814e-02
5.090000000000000000e+02,7.705621754665722967e-02
5.100000000000000000e+02,7.651995649558512858e-02
5.110000000000000000e+02,7.711576980889850441e-02
5.120000000000000000e+02,1.164342693037628690e-01
5.130000000000000000e+02,9.877747016306143157e-02
5.140000000000000000e+02,5.865533388769551132e-02
5.150000000000000000e+02,5.306612015321741926e-02
5.160000000000000000e+02,2.393962787877467954e-02
5.170000000000000000e+02,1.422864264096666831e-01
5.180000000000000000e+02,5.509640507777473495e-01
5.190000000000000000e+02,8.169875784570123090e-01
5.200000000000000000e+02,7.897690129575707374e-01
5.210000000000000000e+02,8.768334896332072859e-01
5.220000000000000000e+02,8.290682689961532681e-01
5.230000000000000000e+02,4.705594558369028957e-01
5.240000000000000000e+02,3.560833172875029762e-01
5.250000000000000000e+02,2.872041071024611369e-01
5.260000000000000000e+02,-3.118927027501403396e-02
5.270000000000000000e+02,-2.587744363769967386e-04
5.280000000000000000e+02,3.023786686341621843e-01
5.290000000000000000e+02,2.468787581736617831e-01
5.300000000000000000e+02,-3.427383851014113164e-02
5.310000000000000000e+02,-1.264244077951417466e-01
5.320000000000000000e+02,8.146315024885841805e-02
5.330000000000000000e+02,2.293875009584357416e-01
5.340000000000000000e+02,8.243978454953736212e-02
5.350000000000000000e+02,1.725375637239001114e-01
5.360000000000000000e+02,5.816686064179427129e-01
5.370000000000000000e+02,6.166967841956731977e-01
5.380000000000000000e+02,-3.614244252002095092e-01
5.390000000000000000e+02,-1.908721171069853506e+00
5.400000000000000000e+02,-1.094922857006198624e+00
5.410000000000000000e+02,2.800849047232720324e+00
5.420000000000000000e+02,4.588069916305603790e+00
5.430000000000000000e+02,2.204501294258907951e+00
5.440000000000000000e+02,2.112617830734377367e-01
5.450000000000000000e+02,3.622764418544615617e-01
5.460000000000000000e+02,4.979942042800667990e-01
5.470000000000000000e+02,1.617134567639657017e-01
5.480000000000000000e+02,2.819332078508835285e-02
5.490000000000000000e+02,4.688426445218932953e-02
5.500000000000000000e+02,-1.354773190209885431e-02
5.510000000000000000e+02,-1.122175724988505596e-02
5.520000000000000000e+02,1.212562035746200667e-01
5.530000000000000000e+02,5.882690916224470046e-02
5.540000000000000000e+02,-1.519489580484517099e-01
5.550000000000000000e+02,-2.134947418697880350e-01
5.560000000000000000e+02,-1.383595188723256986e-01
5.570000000000000000e+02,-9.057051956839905216e-02
5.580000000000000000e+02,-1.782849394373030305e-01
5.590000000000000000e+02,-1.949317952445680791e-01
5.600000000000000000e+02,-1.743935406449401981e-01
5.610000000000000000e+02,-4.048962985569032336e-01
5.620000000000000000e+02,-6.213812066588636496e-01
5.630000000000000000e+02,-7.545821598617533654e-01
5.640000000000000000e+02,-9.877570689299557394e-01
5.650000000000000000e+02,-1.076614203265621628e+00
5.660000000000000000e+02,-1.107295340457858934e+00
5.670000000000000000e+02,-1.349194346100373032e+00
5.680000000000000000e+02,-1.611398938123864699e+00
5.690000000000000000e+02,-1.649577815961083882e+00
5.700000000000000000e+02,-1.428865816600302985e+00
5.710000000000000000e+02,-1.166203722944281207e+00
5.720000000000000000e+02,-1.033020962304155965e+00
5.730000000000000000e+02,-8.349984922226098005e-01
5.740000000000000000e+02,-3.836311100638890581e-01
5.750000000000000000e+02,7.658231753756464255e-02
5.760000000000000000e+02,1.937554577364030695e-01
5.770000000000000000e+02,2.002702373494363308e-01
5.780000000000000000e+02,3.655483626737768277e-01
5.790000000000000000e+02,3.978918589212908086e-01
5.800000000000000000e+02,2.790575586584955747e-01
5.810000000000000000e+02,2.681772392679133143e-01
5.820000000000000000e+02,3.304945328772692648e-01
5.830000000000000000e+02,4.013699118997214876e-01
5.840000000000000000e+02,3.876834765761976165e-01
5.850000000000000000e+02,2.575586074174800455e-01
5.860000000000000000e+02,2.290667985596106793e-01
5.870000000000000000e+02,3.088754540534927595e-01
5.880000000000000000e+02,2.780074848788856023e-01
5.890000000000000000e+02,2.265223151494431264e-01
5.900000000000000000e+02,2.568336842276683907e-01
5.910000000000000000e+02,1.134923545044085880e-01
5.920000000000000000e+02,-3.604693509854525052e-02
5.930000000000000000e+02,1.705532683030377972e-01
5.940000000000000000e+02,2.005216302046207988e-01
5.950000000000000000e+02,-2.113152097387792916e-01
5.960000000000000000e+02,-2.982971039966707538e-01
5.970000000000000000e+02,7.777169695494941248e-02
5.980000000000000000e+02,2.477740710308092842e-01
5.990000000000000000e+02,7.700806066431788166e-02
6.000000000000000000e+02,-6.722076187757393406e-02
6.010000000000000000e+02,4.921671099374578737e-03
6.020000000000000000e+02,1.920756282382223845e-01
6.030000000000000000e+02,1.834056754154883284e-01
6.040000000000000000e+02,-1.043980510242847326e-01
6.050000000000000000e+02,-2.486695185251046047e-01
6.060000000000000000e+02,-1.824998436248047862e-01
6.070000000000000000e+02,-2.150456122541855031e-01
6.080000000000000000e+02,-8.263307093247077018e-02
6.090000000000000000e+02,2.516979000288659396e-01
6.100000000000000000e+02,1.906258309766815928e-01
6.110000000000000000e+02,-1.243649514481144774e-01
6.120000000000000000e+02,-1.187499404396620273e-01
6.130000000000000000e+02,-5.464880801558259088e-02
6.140000000000000000e+02,-2.022174599024198494e-01
6.150000000000000000e+02,-7.802682369673483165e-02
6.160000000000000000e+02,3.829021253099851307e-01
6.170000000000000000e+02,7.151310481953605525e-01
6.180000000000000000e+02,7.955953605172866316e-01
6.190000000000000000e+02,6.188259057487115467e-01
6.200000000000000000e+02,3.945131788975670961e-01
6.210000000000000000e+02,2.705911663076500107e-01
6.220000000000000000e+02,3.431570433131603953e-02
6.230000000000000000e+02,-7.094189775154270683e-02
6.240000000000000000e+02,-1.154336658593289877e-01
6.250000000000000000e+02,-4.788268644222375414e-01
6.260000000000000000e+02,-4.776085037301773806e-01
6.270000000000000000e+02,1.490630637967570726e-01
6.280000000000000000e+02,2.927844694063816422e-01
6.290000000000000000e+02,-5.079891598631040006e-01
6.300000000000000000e+02,-9.820471368704521975e-01
6.310000000000000000e+02,-4.389728209140216775e-01
6.320000000000000000e+02,-1.874882098769093675e-01
6.330000000000000000e+02,-3.384177668774334680e-01
6.340000000000000000e+02,6.060513020326519645e-02
6.350000000000000000e+02,3.322222052472274534e-01
6.360000000000000000e+02,-1.956987577862828176e-01
6.370000000000000000e+02,-1.852478249025679258e+00
6.380000000000000000e+02,-3.193608586184208509e+00
6.390000000000000000e+02,-8.101124711663066913e-01
6.400000000000000000e+02,3.023256506330850968e+00
6.410000000000000000e+02,2.828349031324122187e+00
6.420000000000000000e+02,2.045336062945443678e-01
6.430000000000000000e+02,-5.800929648723905929e-01
6.440000000000000000e+02,6.249478989145464819e-02
6.450000000000000000e+02,2.636899475649845392e-01
6.460000000000000000e+02,-1.829201106334387913e-02
6.470000000000000000e+02,-2.053230701808371750e-01
6.480000000000000000e+02,-6.156134283207005675e-02
6.490000000000000000e+02,2.723593825221842790e-01
6.500000000000000000e+02,1.730260337438031815e-01
6.510000000000000000e+02,-2.163723439547750593e-01
6.520000000000000000e+02,-1.668162894067233282e-01
6.530000000000000000e+02,-1.733537540111869668e-01
6.540000000000000000e+02,-3.650829155657974723e-01
6.550000000000000000e+02,-9.964524508460130547e-02
6.560000000000000000e+02,7.700845258519373182e-02
6.570000000000000000e+02,-1.442129107722151526e-01
6.580000000000000000e+02,-1.853404807776390939e-01
6.590000000000000000e+02,-7.034160860583603403e-02
6.600000000000000000e+02,-1.631630602690417597e-01
6.610000000000000000e+02,-5.229485330961154421e-01
6.620000000000000000e+02,-6.440901523150154295e-01
6.630000000000000000e+02,-2.391443910923678473e-01
6.640000000000000000e+02,-2.464011333839388751e-01
6.650000000000000000e+02,-9.384666846116568317e-01
6.660000000000000000e+02,-1.104805898537513098e+00
6.670000000000000000e+02,-8.767907802901935277e-01
6.680000000000000000e+02,-1.175625746575227559e+00
6.690000000000000000e+02,-1.222487571069934553e+00
6.700000000000000000e+02,-7.200949547355588454e-01
6.710000000000000000e+02,-4.319912673707831385e-01
6.720000000000000000e+02,-9.122432070964697770e-02
6.730000000000000000e+02,3.344324345625842576e-01
6.740000000000000000e+02,4.749448162299822473e-01
6.750000000000000000e+02,6.289010323860890761e-01
6.760000000000000000e+02,7.624040518600802008e-01
6.770000000000000000e+02,7.152518949309504270e-01
6.780000000000000000e+02,7.283743934363862138e-01
6.790000000000000000e+02,8.344430413062947638e-01
6.800000000000000000e+02,5.921763018570810333e-01
6.810000000000000000e+02,2.001626746757197706e-01
6.820000000000000000e+02,7.254841294265680363e-01
6.830000000000000000e+02,1.352031339843960733e+00
6.840000000000000000e+02,7.491204597397522758e-01
6.850000000000000000e+02,2.563999570672807482e-01
6.860000000000000000e+02,6.066601398844123638e-01
6.870000000000000000e+02,6.554399395023603470e-01
6.880000000000000000e+02,2.096388062099133753e-01
6.890000000000000000e+02,6.396813319656745322e-02
6.900000000000000000e+02,6.131595692420652721e-01
6.910000000000000000e+02,8.982700894358642829e-01
6.920000000000000000e+02,3.576201769662222807e-01
6.930000000000000000e+02,1.089379642984244917e-01
6.940000000000000000e+02,3.369251057091639523e-01
6.950000000000000000e+02,3.971800796993024130e-01
6.960000000000000000e+02,3.625986499683311881e-01
6.970000000000000000e+02,3.477412072275005150e-01
6.980000000000000000e+02,6.065155304613710774e-01
6.990000000000000000e+02,9.567480653327516960e-01
7.000000000000000000e+02,6.824000384213833037e-01
7.010000000000000000e+02,2.056511347127928935e-01
7.020000000000000000e+02,2.173901404869801324e-01
7.030000000000000000e+02,2.597285525236628367e-01
7.040000000000000000e+02,1.728758472436889571e-01
7.050000000000000000e+02,4.578834866528525005e-01
7.060000000000000000e+02,6.925285522350772549e-01
7.070000000000000000e+02,3.903136090697006400e-01
7.080000000000000000e+02,1.772863877371425312e-01
7.090000000000000000e+02,2.740515259703396045e-01
7.100000000000000000e+02,3.505115577682493821e-01
7.110000000000000000e+02,5.629064512420890454e-01
7.120000000000000000e+02,9.412921615494407312e-01
7.130000000000000000e+02,1.112509526176079344e+00
7.140000000000000000e+02,8.606557540647747917e-01
7.150000000000000000e+02,3.697520617900844075e-01
7.160000000000000000e+02,-8.986218031468325151e-02
7.170000000000000000e+02,-4.399455979183532484e-01
7.180000000000000000e+02,-5.526077853987979571e-01
7.190000000000000000e+02,-3.608851535666353638e-01
7.200000000000000000e+02,-6.924610036414506620e-02
7.210000000000000000e+02,-8.955334845819334921e-02
7.220000000000000000e+02,-4.714408478762105448e-01
7.230000000000000000e+02,-4.906742875095848611e-01
7.240000000000000000e+02,-7.970291425179999723e-02
7.250000000000000000e+02,-8.713006195645216223e-02
7.260000000000000000e+02,-3.515627679729155797e-01
7.270000000000000000e+02,-9.106398102640937686e-02
7.280000000000000000e+02,3.745872583567333436e-01
7.290000000000000000e+02,1.634960684522667185e-01
7.300000000000000000e+02,-1.208668713936097872e+00
7.310000000000000000e+02,-3.411999631702818281e+00
7.320000000000000000e+02,-3.676589726869491592e+00
7.330000000000000000e+02,2.008007113688156930e-01
7.340000000000000000e+02,3.803355995617726748e+00
7.350000000000000000e+02,2.676722344815324561e+00
7.360000000000000000e+02,3.023625945915707214e-01
7.370000000000000000e+02,-4.331068767484702597e-02
7.380000000000000000e+02,7.590504846106226056e-02
7.390000000000000000e+02,-1.331674096334835855e-01
7.400000000000000000e+02,-3.053332037329225535e-01
7.410000000000000000e+02,-4.477697365358975223e-01
7.420000000000000000e+02,-5.122701894452167393e-01
7.430000000000000000e+02,-5.310878621804007160e-01
7.440000000000000000e+02,-4.922763970805924538e-01
7.450000000000000000e+02,-5.796021120649273994e-01
7.460000000000000000e+02,-6.532963680417636088e-01
7.470000000000000000e+02,-4.621268157935808918e-01
7.480000000000000000e+02,-4.780977383430377592e-01
7.490000000000000000e+02,-6.809944067639689402e-01
7.500000000000000000e+02,-6.549555109368815353e-01
7.510000000000000000e+02,-5.719712088098788394e-01
7.520000000000000000e+02,-6.611975884854693897e-01
7.530000000000000000e+02,-8.547501492996159023e-01
7.540000000000000000e+02,-9.789951424285484594e-01
7.550000000000000000e+02,-1.129699366392487692e+00
7.560000000000000000e+02,-1.308185424547152031e+00
7.570000000000000000e+02,-1.379290793269430715e+00
7.580000000000000000e+02,-1.557148142233587995e+00
7.590000000000000000e+02,-1.787042573451272709e+00
7.600000000000000000e+02,-1.971059401085846652e+00
7.610000000000000000e+02,-2.160264517221958336e+00
7.620000000000000000e+02,-2.103368782810137283e+00
7.630000000000000000e+02,-1.886516307639046319e+00
7.640000000000000000e+02,-1.650838350188964077e+00
7.650000000000000000e+02,-1.179013082998287887e+00
7.660000000000000000e+02,-4.560611545526281896e-01
7.670000000000000000e+02,1.272345018494957236e-01
7.680000000000000000e+02,2.187347714044320657e-01
7.690000000000000000e+02,2.981326454270071258e-01
7.700000000000000000e+02,5.953141995528863362e-01
7.710000000000000000e+02,6.219558777769605973e-01
7.720000000000000000e+02,5.900372124109191097e-01
7.730000000000000000e+02,6.171514029067777241e-01
7.740000000000000000e+02,5.505680196570361673e-01
7.750000000000000000e+02,6.555471398303486241e-01
7.760000000000000000e+02,7.171909101273279408e-01
7.770000000000000000e+02,6.242454783452017208e-01
7.780000000000000000e+02,7.028565073191748169e-01
7.790000000000000000e+02,8.243834793668094463e-01
7.800000000000000000e+02,7.420155271870202407e-01
7.810000000000000000e+02,6.515064632819098644e-01
7.820000000000000000e+02,7.868877547378528847e-01
7.830000000000000000e+02,7.518530816234645364e-01
7.840000000000000000e+02,5.461105755177323440e-01
7.850000000000000000e+02,6.649658976579380099e-01
7.860000000000000000e+02,6.991097681708139389e-01
7.870000000000000000e+02,5.415297467365388639e-01
7.880000000000000000e+02,5.468643296799362563e-01
7.890000000000000000e+02,5.396491966668477414e-01
7.900000000000000000e+02,5.846054687570383379e-01
7.910000000000000000e+02,5.890098585022939259e-01
7.920000000000000000e+02,5.916141577019065068e-01
7.930000000000000000e+02,8.221242508846990926e-01
7.940000000000000000e+02,6.942542262253363905e-01
7.950000000000000000e+02,3.254713202843882436e-01
7.960000000000000000e+02,3.316354637612708989e-01
7.970000000000000000e+02,4.366781004909427444e-01
7.980000000000000000e+02,4.792160611201300435e-01
7.990000000000000000e+02,4.161087945683137890e-01
8.000000000000000000e+02,2.719160941578861457e-01
8.010000000000000000e+02,4.252130272102926933e-01
8.020000000000000000e+02,7.666174926914289811e-01
8.030000000000000000e+02,8.807194763292638395e-01
8.040000000000000000e+02,8.828905181753184950e-01
8.050000000000000000e+02,1.089114043905294871e+00
8.060000000000000000e+02,1.174242152579283882e+00
8.070000000000000000e+02,8.847980025017498917e-01
8.080000000000000000e+02,6.246703465136712596e-01
8.090000000000000000e+02,3.549222902524318268e-01
8.100000000000000000e+02,8.721693893192461813e-03
8.110000000000000000e+02,-2.337941261267323378e-02
8.120000000000000000e+02,1.890601403593981655e-01
8.130000000000000000e+02,3.276343504076182911e-01
8.140000000000000000e+02,2.137604045006217812e-01
8.150000000000000000e+02,4.178937725842578332e-02
8.160000000000000000e+02,1.171892605648584690e-01
8.170000000000000000e+02,1.151556994361628977e-01
8.180000000000000000e+02,1.343697582035298377e-02
8.190000000000000000e+02,2.823871400272829901e-01
8.200000000000000000e+02,7.032417809267453856e-01
8.210000000000000000e+02,5.736358775946395205e-01
8.220000000000000000e+02,-8.183212130887929092e-01
8.230000000000000000e+02,-2.894780940059902719e+00
8.240000000000000000e+02,-2.492671632879615906e+00
8.250000000000000000e+02,1.522346260618419045e+00
8.260000000000000000e+02,4.337122102526564937e+00
8.270000000000000000e+02,2.797774282155221393e+00
8.280000000000000000e+02,4.590759496994981093e-01
8.290000000000000000e+02,-5.316726929005532315e-02
8.300000000000000000e+02,2.928594784467154766e-02
8.310000000000000000e+02,-2.404416789889420730e-02
8.320000000000000000e+02,-1.075668406582487163e-01
8.330000000000000000e+02,-1.377975840734504409e-01
8.340000000000000000e+02,-1.641163442024853869e-01
8.350000000000000000e+02,-2.927308569137652139e-01
8.360000000000000000e+02,-3.192161533644307103e-01
8.370000000000000000e+02,-4.078121436517500031e-01
8.380000000000000000e+02,-4.210207242476367573e-01
8.390000000000000000e+02,-1.300440170303300003e-01
8.400000000000000000e+02,-2.035584807737971513e-01
8.410000000000000000e+02,-5.667425541954106416e-01
8.420000000000000000e+02,-6.515104401767729536e-01
8.430000000000000000e+02,-6.181713089326416055e-01
8.440000000000000000e+02,-6.362090000378561871e-01
8.450000000000000000e+02,-7.615434709653760015e-01
8.460000000000000000e+02,-9.275045812748234919e-01
8.470000000000000000e+02,-1.100408215434182990e+00
8.480000000000000000e+02,-1.286329079334548986e+00
8.490000000000000000e+02,-1.452029919799158630e+00
8.500000000000000000e+02,-1.807264611829962675e+00
8.510000000000000000e+02,-2.049031198828875855e+00
8.520000000000000000e+02,-1.998512398108917454e+00
8.530000000000000000e+02,-2.095644327516633876e+00
8.540000000000000000e+02,-2.095002106444570522e+00
8.550000000000000000e+02,-1.822063815529995523e+00
8.560000000000000000e+02,-1.505392166330956849e+00
8.570000000000000000e+02,-1.052814292586215617e+00
8.580000000000000000e+02,-5.363486827628501930e-01
8.590000000000000000e+02,-1.016597233264024264e-01
8.600000000000000000e+02,9.779830379307183352e-02
8.610000000000000000e+02,1.137205053322152132e-01
8.620000000000000000e+02,2.035313995706919954e-01
8.630000000000000000e+02,2.829474033334982153e-01
8.640000000000000000e+02,4.114828619462189696e-01
8.650000000000000000e+02,5.081536013344223335e-01
8.660000000000000000e+02,3.835352456924185915e-01
8.670000000000000000e+02,3.458792157982853444e-01
8.680000000000000000e+02,3.895704240601920998e-01
8.690000000000000000e+02,3.935247881463525554e-01
8.700000000000000000e+02,4.034217537423800959e-01
8.710000000000000000e+02,3.641126148568201160e-01
8.720000000000000000e+02,3.889120703194516859e-01
8.730000000000000000e+02,3.928456973911742534e-01
8.740000000000000000e+02,4.280637394604608903e-01
8.750000000000000000e+02,5.994245674358703591e-01
8.760000000000000000e+02,5.524954059801265860e-01
8.770000000000000000e+02,3.606728495397448775e-01
8.780000000000000000e+02,2.627324589763009310e-01
8.790000000000000000e+02,2.489974859786414918e-01
8.800000000000000000e+02,3.533663602790649838e-01
8.810000000000000000e+02,4.417379175302845740e-01
8.820000000000000000e+02,4.911857609615019049e-01
8.830000000000000000e+02,4.709899791571318661e-01
8.840000000000000000e+02,3.961861963296668954e-01
8.850000000000000000e+02,4.445418427762908298e-01
8.860000000000000000e+02,4.649236100827726648e-01
8.870000000000000000e+02,4.209738319999013489e-01
8.880000000000000000e+02,3.568545856986833908e-01
8.890000000000000000e+02,3.469256334248837503e-01
8.900000000000000000e+02,6.484109683312503369e-01
8.910000000000000000e+02,9.295150644343830315e-01
8.920000000000000000e+02,9.542022483923899845e-01
8.930000000000000000e+02,9.713190393174280235e-01
8.940000000000000000e+02,9.105807882546814724e-01
8.950000000000000000e+02,7.492753590298878441e-01
8.960000000000000000e+02,5.757822819766037492e-01
8.970000000000000000e+02,3.306435832258014518e-01
8.980000000000000000e+02,5.257131432604546933e-02
8.990000000000000000e+02,4.717298612848456335e-02
9.000000000000000000e+02,3.226351879984694082e-01
9.010000000000000000e+02,2.712155643487363932e-01
9.020000000000000000e+02,-2.216514800761820725e-02
9.030000000000000000e+02,-9.790162361104109978e-03
9.040000000000000000e+02,1.947955255812032493e-01
9.050000000000000000e+02,2.762490148716050808e-01
9.060000000000000000e+02,9.551816620207148611e-02
9.070000000000000000e+02,2.285777715468098881e-01
9.080000000000000000e+02,8.248722832238937208e-01
9.090000000000000000e+02,7.335115267135267070e-01
9.100000000000000000e+02,-6.499395977446438266e-01
9.110000000000000000e+02,-2.744462844905542376e+00
9.120000000000000000e+02,-2.776078763997410270e+00
9.130000000000000000e+02,9.533844331493854796e-01
9.140000000000000000e+02,3.680133097000192421e+00
9.150000000000000000e+02,2.038159268230589127e+00
9.160000000000000000e+02,8.311556242175759807e-03
9.170000000000000000e+02,7.484016426568605718e-02
9.180000000000000000e+02,3.348054424689151931e-01
9.190000000000000000e+02,-4.394970663031754279e-03
9.200000000000000000e+02,-9.913203727598644821e-02
9.210000000000000000e+02,6.909350463249133711e-02
9.220000000000000000e+02,-2.309083964470303243e-02
9.230000000000000000e+02,-1.185371114196719505e-01
9.240000000000000000e+02,-8.183038420770444299e-02
9.250000000000000000e+02,-1.369106732234824930e-01
9.260000000000000000e+02,-1.536923601862485722e-01
9.270000000000000000e+02,-1.987787064521604752e-01
9.280000000000000000e+02,-2.106170634268737518e-01
9.290000000000000000e+02,-1.043784642358855513e-01
9.300000000000000000e+02,-2.308486042453688769e-01
9.310000000000000000e+02,-4.878548698209076995e-01
9.320000000000000000e+02,-5.297782113878479748e-01
9.330000000000000000e+02,-5.002918046665318919e-01
9.340000000000000000e+02,-7.337979216952474903e-01
9.350000000000000000e+02,-1.041084306464376885e+00
9.360000000000000000e+02,-1.077004067140210131e+00
9.370000000000000000e+02,-1.163982703904053562e+00
9.380000000000000000e+02,-1.366304081869515574e+00
9.390000000000000000e+02,-1.524140086496322599e+00
9.400000000000000000e+02,-1.787145980773148901e+00
9.410000000000000000e+02,-1.850888482960222126e+00
9.420000000000000000e+02,-1.692441699379102493e+00
9.430000000000000000e+02,-1.557782369800354560e+00
9.440000000000000000e+02,-1.228669810014092922e+00
9.450000000000000000e+02,-8.131883145683627134e-01
9.460000000000000000e+02,-4.753361362455484906e-01
9.470000000000000000e+02,-1.954057999093255227e-01
9.480000000000000000e+02,5.722285153598273555e-02
9.490000000000000000e+02,3.938399325478795232e-01
9.500000000000000000e+02,4.846675789714995908e-01
9.510000000000000000e+02,2.763959032126896975e-01
9.520000000000000000e+02,2.358465227116719187e-01
9.530000000000000000e+02,3.592773091240842320e-01
9.540000000000000000e+02,3.928626039379339296e-01
9.550000000000000000e+02,2.919475044829118460e-01
9.560000000000000000e+02,2.647795366926050109e-01
9.570000000000000000e+02,3.398519512182028857e-01
9.580000000000000000e+02,3.127041985087467557e-01
9.590000000000000000e+02,2.881665641268226219e-01
9.600000000000000000e+02,3.444006689012669709e-01
9.610000000000000000e+02,4.288984106473110458e-01
9.620000000000000000e+02,3.695583776294961709e-01
9.630000000000000000e+02,1.697311278470546303e-01
9.640000000000000000e+02,3.203644269094481078e-01
9.650000000000000000e+02,5.200965531561992927e-01
9.660000000000000000e+02,2.628276170692143143e-01
9.670000000000000000e+02,6.995379476210203396e-02
9.680000000000000000e+02,1.889146866538161662e-01
9.690000000000000000e+02,3.217920394017174668e-01
9.700000000000000000e+02,2.421372994952778190e-01
9.710000000000000000e+02,1.405799403841669626e-01
9.720000000000000000e+02,3.528342176584221002e-01
9.730000000000000000e+02,3.823137122472133331e-01
9.740000000000000000e+02,6.660057044170650253e-02
9.750000000000000000e+02,2.005471571150658355e-02
9.760000000000000000e+02,2.054594956492209468e-01
9.770000000000000000e+02,3.634967856628196770e-01
9.780000000000000000e+02,5.230032069462036137e-01
9.790000000000000000e+02,6.746156825972200455e-01
9.800000000000000000e+02,8.190560586347637173e-01
9.810000000000000000e+02,1.011111467427800559e+00
9.820000000000000000e+02,1.077845313058687360e+00
9.830000000000000000e+02,6.923751380922862353e-01
9.840000000000000000e+02,2.877957993322758923e-01
9.850000000000000000e+02,2.360368768470214873e-01
9.860000000000000000e+02,1.233062794610909063e-01
9.870000000000000000e+02,4.459771439432478474e-02
9.880000000000000000e+02,1.359804859600763360e-01
9.890000000000000000e+02,2.160521465716295497e-01
9.900000000000000000e+02,2.391318166418103242e-01
9.910000000000000000e+02,1.419189351592675119e-01
9.920000000000000000e+02,3.105556375149362558e-01
9.930000000000000000e+02,4.675039290411636683e-01
9.940000000000000000e+02,2.233796395622343056e-01
9.950000000000000000e+02,5.348397327599627715e-01
9.960000000000000000e+02,1.144544214670434323e+00
9.970000000000000000e+02,1.035507463432859820e+00
9.980000000000000000e+02,-1.881345388508822991e-01
9.990000000000000000e+02,-2.767580723360265615e+00
1.000000000000000000e+03,-3.522004893310514362e+00
1.001000000000000000e+03,1.843160894561421959e-01
1.002000000000000000e+03,3.369208100948467344e+00
1.003000000000000000e+03,1.992044417129493983e+00
1.004000000000000000e+03,-3.484782000241459787e-02
1.005000000000000000e+03,2.366936543571936113e-01
1.006000000000000000e+03,7.671159861809557778e-01
1.007000000000000000e+03,5.116778051578831921e-01
1.008000000000000000e+03,2.837819952324143191e-01
1.009000000000000000e+03,2.827053622853311632e-01
1.010000000000000000e+03,3.384888074947707826e-01
1.011000000000000000e+03,2.011709468449397742e-01
1.012000000000000000e+03,2.429227022547080228e-01
1.013000000000000000e+03,5.058538755342492088e-01
1.014000000000000000e+03,-5.960104345473139775e-02
1.015000000000000000e+03,-4.800096463774211619e-01
1.016000000000000000e+03,1.094788702958886251e-01
1.017000000000000000e+03,1.087973587387100899e-01
1.018000000000000000e+03,-1.717398137149239168e-01
1.019000000000000000e+03,-3.101836673324477878e-01
1.020000000000000000e+03,-8.478208800807837120e-01
1.021000000000000000e+03,-5.357529615283486146e-01
1.022000000000000000e+03,-1.086116750954481791e+00
1.023000000000000000e+03,-3.425706179984900235e+00
1.024000000000000000e+03,-3.006798247402918456e+00
1.025000000000000000e+03,-9.278509741154109536e-01
1.026000000000000000e+03,-1.442160107430221272e+00
1.027000000000000000e+03,-1.935049857527974426e+00
1.028000000000000000e+03,-1.272972601824167604e+00
1.029000000000000000e+03,-1.581730683090535550e+00
1.030000000000000000e+03,-1.556498382094682942e+00
1.031000000000000000e+03,-8.601435922664172340e-01
1.032000000000000000e+03,-1.250793262654026794e+00
1.033000000000000000e+03,-1.716234149617876792e+00
1.034000000000000000e+03,-7.172596961665842485e-01
1.035000000000000000e+03,3.313934432979765421e-01
1.036000000000000000e+03,2.007561198139989900e-01
1.037000000000000000e+03,1.148337122530955490e-01
1.038000000000000000e+03,2.368752732651690507e-01
1.039000000000000000e+03,6.883351600009768312e-02
1.040000000000000000e+03,3.634227123384415892e-01
1.041000000000000000e+03,1.963336191631447625e-01
1.042000000000000000e+03,-4.630086894301244094e-01
1.043000000000000000e+03,5.439369796162395465e-01
1.044000000000000000e+03,1.756820657343750813e+00
1.045000000000000000e+03,1.047355907474196934e+00
1.046000000000000000e+03,1.266668239459380063e-01
1.047000000000000000e+03,2.803537346046203194e-01
1.048000000000000000e+03,6.396296729817126936e-01
1.049000000000000000e+03,6.409096790662052179e-01
1.050000000000000000e+03,7.703820152280590472e-01
1.051000000000000000e+03,7.491845464754524064e-01
1.052000000000000000e+03,-4.327269387578785292e-02
1.053000000000000000e+03,-1.095763412775333651e-01
1.054000000000000000e+03,8.851095101543303700e-01
1.055000000000000000e+03,6.408309587708854727e-01
1.056000000000000000e+03,-3.649617173103333889e-01
1.057000000000000000e+03,1.947908694433946875e-01
1.058000000000000000e+03,5.091127039785953157e-01
1.059000000000000000e+03,-1.344332999558387920e+00
1.060000000000000000e+03,-1.435395473472476091e+00
1.061000000000000000e+03,1.399209037775327680e+00
1.062000000000000000e+03,2.215319229074268925e+00
1.063000000000000000e+03,9.078101060720774607e-01
1.064000000000000000e+03,1.664234653397168306e-01
1.065000000000000000e+03,-4.638763912077888407e-01
1.066000000000000000e+03,-3.933472181518370969e-01
1.067000000000000000e+03,6.663824811206535692e-01
1.068000000000000000e+03,1.285819606936163817e+00
1.069000000000000000e+03,7.842428794838789408e-01
1.070000000000000000e+03,6.987738180810212918e-02
1.071000000000000000e+03,7.443669540443029753e-01
1.072000000000000000e+03,1.335860370607100611e+00
1.073000000000000000e+03,5.128199900907856046e-01
1.074000000000000000e+03,-3.326602151025649656e-02
1.075000000000000000e+03,5.005682735164903585e-01
1.076000000000000000e+03,1.983652265510671864e+00
1.077000000000000000e+03,1.782750792010898921e+00
1.078000000000000000e+03,-3.561421138125746011e-01
1.079000000000000000e+03,1.959923218206482409e-01
1.080000000000000000e+03,6.293377167146220197e-01
1.081000000000000000e+03,-1.691385349580629027e+00
1.082000000000000000e+03,-1.892643846034054445e+00
1.083000000000000000e+03,-1.424959615622194864e+00
1.084000000000000000e+03,-1.230119800862233381e+00
1.085000000000000000e+03,1.704655541938099095e+00
1.086000000000000000e+03,2.787187872676638811e+00
1.087000000000000000e+03,-3.875974486413256703e-01
1.088000000000000000e+03,-4.360016858154740049e+00
1.089000000000000000e+03,-6.190922289562908354e+00
1.090000000000000000e+03,-2.474836362779007537e+00
1.091000000000000000e+03,2.457525945737874196e+00
1.092000000000000000e+03,1.940868383904490457e+00
1.093000000000000000e+03,2.413567673115031564e-01
1.094000000000000000e+03,7.644428089427802997e-02
1.095000000000000000e+03,-5.248319359070291457e-01
1.096000000000000000e+03,9.099865196796422806e-01
1.097000000000000000e+03,2.417401805384014501e+00
1.098000000000000000e+03,3.054302597620264792e-01
1.099000000000000000e+03,-6.071523266721223777e-01
1.100000000000000000e+03,4.750447906079981464e-01
1.101000000000000000e+03,-5.047152947440701753e-01
1.102000000000000000e+03,-1.679602348895259945e-01
1.103000000000000000e+03,2.093616017575282928e+00
1.104000000000000000e+03,1.046048808007640885e+00
1.105000000000000000e+03,-9.453177662741196752e-01
1.106000000000000000e+03,6.669903889815294307e-02
1.107000000000000000e+03,1.272243388114935314e+00
1.108000000000000000e+03,6.936180454223610514e-01
1.109000000000000000e+03,-9.650687142818221986e-02
1.110000000000000000e+03,-2.678794998017536289e-02
1.111000000000000000e+03,4.900107422767466248e-01
1.112000000000000000e+03,1.043605781732743765e+00
1.113000000000000000e+03,9.089280097551460935e-01
1.114000000000000000e+03,-6.526856652614951848e-01
1.115000000000000000e+03,-1.635372298889663290e+00
1.116000000000000000e+03,-8.891595806455347972e-01
1.117000000000000000e+03,-5.334951127488717360e-01
1.118000000000000000e+03,-5.847061316098494110e-01
1.119000000000000000e+03,5.396597419778602876e-03
1.120000000000000000e+03,2.741726855196860990e-01
1.121000000000000000e+03,-3.126727033464344295e-04
1.122000000000000000e+03,-8.936931451741250698e-03
1.123000000000000000e+03,6.220003965754080655e-01
1.124000000000000000e+03,1.805013407856888463e+00
1.125000000000000000e+03,2.493498199041568775e+00
1.126000000000000000e+03,1.502481655406810113e+00
1.127000000000000000e+03,4.167982837809088847e-01
1.128000000000000000e+03,1.198185337043103260e+00
1.129000000000000000e+03,1.506663135579231039e+00
1.130000000000000000e+03,4.668583121647528200e-01
1.131000000000000000e+03,1.041830103554935993e+00
1.132000000000000000e+03,2.071376270999140345e+00
1.133000000000000000e+03,1.144112745080844595e+00
1.134000000000000000e+03,2.998239026490372994e-01
1.135000000000000000e+03,3.609759418588510682e-01
1.136000000000000000e+03,-1.405631338276674691e-01
1.137000000000000000e+03,-1.122547597505441641e-01
1.138000000000000000e+03,1.216583320717782524e+00
1.139000000000000000e+03,1.376170814101753681e+00
1.140000000000000000e+03,-1.203693853850553927e-02
1.141000000000000000e+03,-7.843302152921904913e-01
1.142000000000000000e+03,-3.682600503387077895e-01
1.143000000000000000e+03,1.023830094623363385e+00
1.144000000000000000e+03,1.483624859091694059e+00
1.145000000000000000e+03,1.670635827395486606e-01
1.146000000000000000e+03,-2.656374738462401464e-01
1.147000000000000000e+03,-1.111125022061132839e+00
1.148000000000000000e+03,-3.037052828969207585e+00
1.149000000000000000e+03,-2.021899740897278530e+00
1.150000000000000000e+03,4.854350120826460974e-02
1.151000000000000000e+03,6.608691293274076006e-01
1.152000000000000000e+03,1.134560398692033706e-01
1.153000000000000000e+03,-3.822414542937015991e+00
1.154000000000000000e+03,-5.310803459711033625e+00
1.155000000000000000e+03,-2.702756816685328647e-02
1.156000000000000000e+03,1.513508931133500823e+00
1.157000000000000000e+03,-2.108551754461944316e+00
1.158000000000000000e+03,-2.183982440278464665e+00
1.159000000000000000e+03,-9.934201416967652909e-01
1.160000000000000000e+03,-1.299938498369354267e+00
1.161000000000000000e+03,-7.528193867181517396e-01
1.162000000000000000e+03,-4.890252837565211563e-01
1.163000000000000000e+03,-6.543007160753531171e-01
1.164000000000000000e+03,-1.746847815745996124e+00
1.165000000000000000e+03,-5.095165374482657050e+00
1.166000000000000000e+03,-5.931632766094192988e+00
1.167000000000000000e+03,-2.620156360927688333e+00
1.168000000000000000e+03,-7.775376636028265009e-01
1.169000000000000000e+03,-1.274759315314889951e+00
1.170000000000000000e+03,-2.674706358656818050e+00
1.171000000000000000e+03,-5.443514606640692755e+00
1.172000000000000000e+03,-5.042012513437174270e+00
1.173000000000000000e+03,5.668777693540905799e-02
1.174000000000000000e+03,1.821960274844171002e+00
1.175000000000000000e+03,-1.316159558596100787e+00
1.176000000000000000e+03,-2.195854895458154044e+00
1.177000000000000000e+03,-1.456593082221789848e-01
1.178000000000000000e+03,1.040978407431907948e+00
1.179000000000000000e+03,5.195867804943032908e-01
1.180000000000000000e+03,-1.460502266562500706e+00
1.181000000000000000e+03,-1.806242917809487203e+00
1.182000000000000000e+03,2.123734326898633729e+00
1.183000000000000000e+03,5.277285927729314707e+00
1.184000000000000000e+03,3.206558093558778300e+00
1.185000000000000000e+03,1.290900902222517355e-01
1.186000000000000000e+03,5.777393558180715649e-01
1.187000000000000000e+03,2.463314802951194427e+00
1.188000000000000000e+03,2.392436060609072879e+00
1.189000000000000000e+03,1.419638392658999715e+00
1.190000000000000000e+03,1.094633573443881680e+00
1.191000000000000000e+03,8.620790807087532759e-01
1.192000000000000000e+03,1.651263350058584045e+00
1.193000000000000000e+03,2.393016558825027840e+00
1.194000000000000000e+03,6.861963998697279132e-01
1.195000000000000000e+03,3.009664664083406826e-01
1.196000000000000000e+03,2.573957710963834078e+00
1.197000000000000000e+03,2.398730547416897618e+00
1.198000000000000000e+03,6.844000489475006166e-01
1.199000000000000000e+03,5.112220782731158319e-01
1.200000000000000000e+03,5.202833955484577055e-01
1.201000000000000000e+03,1.383895958533274628e+00
1.202000000000000000e+03,2.006599303315748095e+00
1.203000000000000000e+03,-2.281693216213307174e-01
1.204000000000000000e+03,-1.193462068827039868e+00
1.205000000000000000e+03,7.976725314222837815e-01
1.206000000000000000e+03,9.910028452940851107e-01
1.207000000000000000e+03,-7.892805768869812777e-01
1.208000000000000000e+03,-1.491657134510754323e+00
1.209000000000000000e+03,-1.316394708714904160e+00
1.210000000000000000e+03,-1.772590922071031638e+00
1.211000000000000000e+03,-1.978823724273167439e+00
1.212000000000000000e+03,-4.659380931716212149e-01
1.213000000000000000e+03,2.811781860341803219e-01
1.214000000000000000e+03,-9.748352255614848305e-01
1.215000000000000000e+03,-9.334556886761860017e-01
1.216000000000000000e+03,6.833022733778729707e-01
1.217000000000000000e+03,1.488100744135167020e+00
1.218000000000000000e+03,1.113987889376088614e+00
1.219000000000000000e+03,7.775126498511553130e-01
1.220000000000000000e+03,1.382301644997602663e+00
1.221000000000000000e+03,1.432811421756022385e+00
1.222000000000000000e+03,7.607500773875446320e-01
1.223000000000000000e+03,1.131946352299705971e+00
1.224000000000000000e+03,1.480411328624610112e+00
1.225000000000000000e+03,1.095206142547547667e+00
1.226000000000000000e+03,8.214694956978134677e-01
1.227000000000000000e+03,8.398320597032297163e-01
1.228000000000000000e+03,1.542822913554139808e+00
1.229000000000000000e+03,1.721941822026948898e+00
1.230000000000000000e+03,6.733474033884628840e-01
1.231000000000000000e+03,3.783720394085813288e-01
1.232000000000000000e+03,1.180884606466196862e+00
1.233000000000000000e+03,1.527415984440132046e+00
1.234000000000000000e+03,6.534723694901740654e-01
1.235000000000000000e+03,-1.928274473121918409e-01
1.236000000000000000e+03,3.269444753930392245e-01
1.237000000000000000e+03,4.958906960719949852e-01
1.238000000000000000e+03,-4.590427266915378390e-01
1.239000000000000000e+03,-3.591562527365023683e-01
1.240000000000000000e+03,8.057510161419998429e-01
1.241000000000000000e+03,1.002753758145774388e+00
1.242000000000000000e+03,1.391092283514951122e-01
1.243000000000000000e+03,-2.270598682597496087e-01
1.244000000000000000e+03,1.415255092629070233e-01
1.245000000000000000e+03,6.982111901913290453e-02
1.246000000000000000e+03,-2.870594263634906329e-01
1.247000000000000000e+03,7.261808806787488357e-02
1.248000000000000000e+03,4.973964170924834449e-01
1.249000000000000000e+03,1.475630632810368340e-02
1.250000000000000000e+03,-3.764421082914312655e-01
1.251000000000000000e+03,6.929435052394283812e-02
1.252000000000000000e+03,2.775061807449041296e-01
1.253000000000000000e+03,1.727513100516867295e-01
1.254000000000000000e+03,5.429912181458075304e-01
1.255000000000000000e+03,1.073043411503232569e+00
1.256000000000000000e+03,1.245667573817867746e+00
1.257000000000000000e+03,8.245880725923948606e-01
1.258000000000000000e+03,2.393269937460211216e-01
1.259000000000000000e+03,1.991583219700628071e-01
1.260000000000000000e+03,2.650775382362066668e-01
1.261000000000000000e+03,-6.413913373011818908e-02
1.262000000000000000e+03,-3.377143022839335096e-01
1.263000000000000000e+03,-1.230252722926850478e-01
1.264000000000000000e+03,5.073706730731020187e-02
1.265000000000000000e+03,-3.678410775389254206e-01
1.266000000000000000e+03,-5.202498178693716335e-01
1.267000000000000000e+03,-9.479113068633374106e-02
1.268000000000000000e+03,-2.966609418687543923e-02
1.269000000000000000e+03,-8.282001739820421538e-02
1.270000000000000000e+03,3.851676275623050483e-01
1.271000000000000000e+03,9.039197070818559832e-01
1.272000000000000000e+03,7.464478373523661947e-01
1.273000000000000000e+03,-5.788739619061670227e-01
1.274000000000000000e+03,-2.172067870655888022e+00
1.275000000000000000e+03,-1.300136971960363486e+00
1.276000000000000000e+03,1.992976288713223854e+00
1.277000000000000000e+03,3.124990740517622712e+00
1.278000000000000000e+03,9.204023708541123616e-01
1.279000000000000000e+03,-5.830195826097177569e-01


==> data/Ex01_EEG_right.csv <==
0.000000000000000000e+00,-8.890181525909812699e-01,1.731009442324996872e+00
1.000000000000000000e+00,-1.150938813152653006e+00,5.319894079725935310e-01
2.000000000000000000e+00,-1.181916824151858503e+00,1.685534804325303782e-01
3.000000000000000000e+00,-5.372187712752554134e-01,9.037813424933988093e-01
4.000000000000000000e+00,-3.880722282091269692e-03,1.074201148394621441e+00
5.000000000000000000e+00,-2.002953795059154649e-02,1.068026782471879904e-01
6.000000000000000000e+00,1.285007302407703382e-02,-9.555324157619645709e-01
7.000000000000000000e+00,-5.617998569559788657e-02,-9.991297816907276363e-01
8.000000000000000000e+00,-2.828229290549252872e-01,-5.130549567113994458e-01
9.000000000000000000e+00,1.213040356859311497e-01,-7.174740859990191844e-01
1.000000000000000000e+01,4.826504088454024455e-01,-9.476143419890846742e-01
1.100000000000000000e+01,-5.325234190845505589e-02,-4.168266808135168700e-01
1.200000000000000000e+01,-1.357709091256573963e-01,-2.036473364686987031e-01
1.300000000000000000e+01,5.431883569923308119e-01,-7.649817280020875243e-01
1.400000000000000000e+01,5.096179591336231773e-01,-1.292072530794638574e+00
1.500000000000000000e+01,2.011523480495379379e-01,-1.073787696192529895e+00
1.600000000000000000e+01,4.201960819709651407e-01,-3.543329090524612868e-01
1.700000000000000000e+01,3.083653187958788622e-01,-6.308744003692513536e-01
1.800000000000000000e+01,5.238877534070249947e-02,-1.582247421313898172e+00
1.900000000000000000e+01,3.436020638837276042e-01,-9.431503311321880467e-01
2.000000000000000000e+01,3.977799969869952879e-01,4.905693151020162346e-01
2.100000000000000000e+01,-8.011347318670342110e-03,3.999192612950829284e-01
2.200000000000000000e+01,-1.006137937145151207e-01,-1.459010461439150252e-01
2.300000000000000000e+01,7.432612101123778348e-02,5.056754070522530009e-01
2.400000000000000000e+01,3.867098523807328131e-02,1.000159789226410689e+00
2.500000000000000000e+01,-8.122728467789583351e-02,5.238665171839863577e-01
2.600000000000000000e+01,1.541699222019983218e-01,4.561094581595281916e-01
2.700000000000000000e+01,5.429831941328900902e-01,2.730730606665558446e-01
2.800000000000000000e+01,4.950951846366146714e-01,-6.796824742912622730e-01
2.900000000000000000e+01,2.580695112568475724e-01,-5.048193881252401871e-01
3.000000000000000000e+01,2.227201322625322055e-01,-9.853483393530827403e-03
3.100000000000000000e+01,1.304752958318032563e-01,-8.323091845662284882e-01
3.200000000000000000e+01,-7.190669138578699437e-02,-7.561472976605574381e-01
3.300000000000000000e+01,-2.957525516036356161e-01,1.110340099673970959e-01
3.400000000000000000e+01,-4.875886738078185623e-01,-1.283569961179561181e-01
3.500000000000000000e+01,-4.562488167783562143e-01,-6.074195870575417600e-02
3.600000000000000000e+01,-3.877172802393918927e-01,6.560868519915783251e-03
3.700000000000000000e+01,-4.188808376429274394e-01,-8.156311405980820606e-01
3.800000000000000000e+01,-3.110782219035599927e-01,-2.164298926876243867e-01
3.900000000000000000e+01,-1.628454322049679159e-01,9.310118515950301932e-01
4.000000000000000000e+01,-3.045686588354166169e-01,3.229886116216914016e-01
4.100000000000000000e+01,-6.371816813457761297e-01,5.135233091870991529e-02
4.200000000000000000e+01,-4.812270647139771929e-01,8.196730080921613704e-01
4.300000000000000000e+01,2.882193183428004568e-01,5.743455228582774463e-01
4.400000000000000000e+01,6.880404215054732875e-01,-2.678083509332673806e-01
4.500000000000000000e+01,5.073889942743603498e-01,-4.059820962319131699e-01
4.600000000000000000e+01,3.505639154208593511e-01,-4.181182412318570907e-02
4.700000000000000000e+01,4.988968242688872345e-02,1.894393614954850147e-01
4.800000000000000000e+01,-3.136605285574190494e-01,1.614461496510527783e-01
4.900000000000000000e+01,-2.910484124092521663e-01,4.730054429547165817e-01
5.000000000000000000e+01,-2.175078931708987473e-01,8.337733171308783220e-01
5.100000000000000000e+01,-1.586126946908500701e-01,2.724148223747244191e-01
5.200000000000000000e+01,1.874803883901552184e-02,-1.961146169981829723e-01
5.300000000000000000e+01,-1.362910924288492642e-01,7.180242975082063994e-01
5.400000000000000000e+01,-4.179886232283893666e-01,1.554447921255996956e+00
5.500000000000000000e+01,-3.788731111504030080e-01,6.625695806653749687e-01
5.600000000000000000e+01,-2.920562599430137629e-01,-7.808255970529267564e-01
5.700000000000000000e+01,-1.263434426735061122e-01,-1.039002283897017209e+00
5.800000000000000000e+01,1.225104632618614492e-01,-6.681126271969933805e-01
5.900000000000000000e+01,1.358654879194374221e-01,-7.321424827632051491e-01
6.000000000000000000e+01,2.867995362861178732e-01,-4.289682110755599354e-01
6.100000000000000000e+01,6.759909842372997524e-01,8.276892527411079392e-01
6.200000000000000000e+01,6.200904273807589240e-01,1.533833580860830104e+00
6.300000000000000000e+01,1.195125906921534614e-01,7.361022363716143158e-01
6.400000000000000000e+01,-1.704516935948549861e-01,-2.991979640989749223e-01
6.500000000000000000e+01,1.256521274772290017e-02,-3.547933072389196640e-01
6.600000000000000000e+01,2.340200496656585083e-01,2.200637133912236032e-01
6.700000000000000000e+01,9.332954747068457346e-02,6.306916423323359888e-01
6.800000000000000000e+01,6.535434225485931004e-02,7.165881430091033399e-01
6.900000000000000000e+01,3.533048510048250601e-01,4.120467274087956100e-01
7.000000000000000000e+01,2.806943771477612981e-01,-5.477516119564240782e-01
7.100000000000000000e+01,5.576651471956620143e-02,-1.303973838386162543e+00
7.200000000000000000e+01,4.139112935914230906e-01,-5.388187527697582135e-01
7.300000000000000000e+01,6.826379845852705852e-01,6.257570553808274871e-01
7.400000000000000000e+01,2.503011530024861764e-01,2.970359258027141514e-01
7.500000000000000000e+01,5.569666612266430811e-02,-4.003622445971434241e-01
7.600000000000000000e+01,3.688344041288940667e-01,-1.573610286163034944e-01
7.700000000000000000e+01,3.333896541925863710e-01,-3.161094442782373393e-01
7.800000000000000000e+01,6.281910009012962870e-02,-9.389016718242098047e-01
7.900000000000000000e+01,5.003594250165151192e-02,-5.107284792140969198e-01
8.000000000000000000e+01,9.500356518964532537e-02,8.015481830262848051e-02
8.100000000000000000e+01,4.474996367797288988e-02,-2.156634298471266642e-01
8.200000000000000000e+01,1.927966028299605422e-02,-4.597878882354884400e-01
8.300000000000000000e+01,2.540168076920502060e-01,-7.870862589732174897e-01
8.400000000000000000e+01,6.088206414684169676e-01,-1.272395386321561794e+00
8.500000000000000000e+01,6.078112398031031427e-01,-3.391473207897788833e-01
8.600000000000000000e+01,4.836719755809341104e-01,9.770568783840684057e-01
8.700000000000000000e+01,4.340225935489280817e-01,2.612918778862762248e-01
8.800000000000000000e+01,8.198906090661216284e-02,-7.346730013105797763e-01
8.900000000000000000e+01,-2.736235097488215473e-01,9.576660150938093308e-02
9.000000000000000000e+01,-3.623296538209712647e-01,7.493558749710337308e-01
9.100000000000000000e+01,-6.773911018302559706e-01,-6.421192646578881280e-02
9.200000000000000000e+01,-1.117460676933852426e+00,-7.760687669085295504e-01
9.300000000000000000e+01,-1.175038360530789250e+00,-6.364335565208560919e-01
9.400000000000000000e+01,-8.989839124981313656e-01,-1.254189628502918596e-01
9.500000000000000000e+01,-5.183322604994168303e-01,1.157521896041457526e-01
9.600000000000000000e+01,-3.064533165384508151e-01,-3.344021008600436828e-01
9.700000000000000000e+01,-3.995496572900305576e-01,-4.615824696667485405e-01
9.800000000000000000e+01,-5.336497333118327413e-01,4.342353543201781241e-01
9.900000000000000000e+01,-5.386340168793993799e-01,9.934537735652050339e-01
1.000000000000000000e+02,-3.539096996063305633e-01,8.113645491346881400e-01
1.010000000000000000e+02,-3.053436751833854199e-02,7.642578595938930297e-01
1.020000000000000000e+02,-8.283031979291802238e-02,3.517309252123071439e-01
1.030000000000000000e+02,-5.585971422464165448e-01,-2.256118802820225588e-01
1.040000000000000000e+02,-6.282131815016943621e-01,2.848721162455492006e-01
1.050000000000000000e+02,-2.622951573346673504e-01,6.423033677747248538e-01
1.060000000000000000e+02,-3.024113306364906162e-01,-2.665167723079139850e-01
1.070000000000000000e+02,-4.678740371729603886e-01,-7.283624427222121778e-01
1.080000000000000000e+02,-1.115496217174988813e-01,-2.194611725741974773e-01
1.090000000000000000e+02,1.446083604832009706e-01,1.638308662671456722e-02
1.100000000000000000e+02,1.233194180837724335e-01,5.482520474249231307e-03
1.110000000000000000e+02,4.038563124057374942e-01,5.598034269191871637e-01
1.120000000000000000e+02,4.545998968851445721e-01,1.422539890594357148e+00
1.130000000000000000e+02,2.233738920175946593e-02,1.218325600728098701e+00
1.140000000000000000e+02,2.989006900194680211e-02,6.214272712130537030e-02
1.150000000000000000e+02,4.250236319975527199e-01,-1.521808640009764402e-01
1.160000000000000000e+02,4.920337558863860927e-01,1.468084207211917958e-01
1.170000000000000000e+02,3.753917378050561915e-01,-3.141474519936320875e-01
1.180000000000000000e+02,1.679434099603809016e-01,-5.947829438277695696e-02
1.190000000000000000e+02,-2.639119526071774802e-01,6.753835667738178339e-01
1.200000000000000000e+02,-2.323192834346258506e-01,-4.134064261299710830e-01
1.210000000000000000e+02,4.898434122562493331e-01,-1.548998993472582963e+00
1.220000000000000000e+02,6.353065515567025701e-01,-6.388032311870420754e-01
1.230000000000000000e+02,-9.265553372206204730e-02,-1.423572225813102554e-01
1.240000000000000000e+02,-3.740132211486884573e-01,-8.523337511334365679e-01
1.250000000000000000e+02,1.607341546675803215e-02,-4.423507929767624969e-01
1.260000000000000000e+02,2.383153198563360275e-01,7.247225861972683703e-01
1.270000000000000000e+02,8.242510737734574933e-02,1.027269550545105714e+00
1.280000000000000000e+02,-1.027553594388217334e-01,1.015027336503799837e+00
1.290000000000000000e+02,1.959819893076961694e-01,1.323668265683050516e+00
1.300000000000000000e+02,6.608051619048495029e-01,1.517803473004845305e+00
1.310000000000000000e+02,4.489857790648335567e-01,1.368368517198573553e+00
1.320000000000000000e+02,9.298428384994790463e-02,1.092431500889808893e+00
1.330000000000000000e+02,1.715929087058996605e-01,6.742517286459250858e-01
1.340000000000000000e+02,2.282079480095143831e-01,-1.465161305004979708e-01
1.350000000000000000e+02,3.871914240467349000e-01,-8.019705326304938930e-01
1.360000000000000000e+02,5.791203712445756047e-01,-4.662048018642442337e-01
1.370000000000000000e+02,3.289584935992365677e-01,-5.894172493857266319e-03
1.380000000000000000e+02,1.545453182204280240e-01,-5.177703224112948366e-01
1.390000000000000000e+02,2.363977873837972976e-01,-1.034169823506530861e+00
1.400000000000000000e+02,2.285194170688931714e-01,-8.591323824332595116e-01
1.410000000000000000e+02,3.335477968398569137e-01,-1.138977908741355405e+00
1.420000000000000000e+02,1.868374607228751039e-01,-1.633018457040256832e+00
1.430000000000000000e+02,-4.632700496276693780e-01,-9.610962970028840147e-01
1.440000000000000000e+02,-6.458723430830588530e-01,-3.801247663494973783e-01
1.450000000000000000e+02,-1.972099314095970279e-01,-1.115158261085450464e+00
1.460000000000000000e+02,8.649798345868131566e-02,-1.329007594534534098e+00
1.470000000000000000e+02,2.783055337685530484e-01,-4.008097934975711762e-01
1.480000000000000000e+02,5.565881736468381025e-01,-2.762389908111198902e-02
1.490000000000000000e+02,5.470572190189342265e-01,-5.820304630041965854e-01
1.500000000000000000e+02,3.188050597896494032e-01,-1.085347098784766207e+00
1.510000000000000000e+02,1.888724450610310968e-01,-6.601959553286088633e-01
1.520000000000000000e+02,1.728534730989632062e-01,1.559944197976023961e-01
1.530000000000000000e+02,5.413701814275959784e-02,-3.671072123648799149e-03
1.540000000000000000e+02,-3.330425184124027327e-01,-1.590198691349195281e-01
1.550000000000000000e+02,-4.509818256570661821e-01,5.107348660057892120e-01
1.560000000000000000e+02,-5.303317443883658749e-02,3.028749446072013796e-01
1.570000000000000000e+02,-9.593523599764312848e-02,-4.521977475011361713e-01
1.580000000000000000e+02,-5.411359465467933116e-01,-4.737268262764589011e-01
1.590000000000000000e+02,-3.265314742955507388e-01,-5.790521153797257847e-01
1.600000000000000000e+02,8.029018044321667436e-02,-4.590908664373929415e-01
1.610000000000000000e+02,1.244540547069093554e-02,5.836819704593576574e-02
1.620000000000000000e+02,2.218103887538068128e-02,-3.108226448543496834e-01
1.630000000000000000e+02,1.240409342465462195e-01,-6.535498681618074901e-01
1.640000000000000000e+02,5.716917020634595947e-02,-8.826885067965263565e-02
1.650000000000000000e+02,-2.298168812333282324e-02,5.935595873555367108e-01
1.660000000000000000e+02,-4.349473602564722929e-01,1.686716414077030546e+00
1.670000000000000000e+02,-1.005938531748252318e+00,2.546798411217820579e+00
1.680000000000000000e+02,-1.038040941590469002e+00,1.990592724096900579e+00
1.690000000000000000e+02,-1.021809379203400869e+00,1.303108456017095795e+00
1.700000000000000000e+02,-1.349232979979411162e+00,1.027758873081382918e+00
1.710000000000000000e+02,-1.283904087943232408e+00,5.334216270913384461e-01
1.720000000000000000e+02,-8.092126686179617057e-01,5.688785921284364999e-01
1.730000000000000000e+02,-4.940862299512108202e-01,8.555029459548398885e-01
1.740000000000000000e+02,-2.905660742959272902e-01,4.320575120272128200e-01
1.750000000000000000e+02,-1.626401532965592589e-01,1.405082704225217582e-01
1.760000000000000000e+02,-3.205841479555733564e-02,3.322329446233127093e-01
1.770000000000000000e+02,3.763942969475150835e-01,3.550944544209680975e-01
1.780000000000000000e+02,6.333236725064942396e-01,2.972466446915022487e-01
1.790000000000000000e+02,3.641490562926978924e-01,-2.369762013602171122e-03
1.800000000000000000e+02,1.430805136543722988e-01,-5.449289810937310019e-01
1.810000000000000000e+02,2.600065147996197812e-01,-2.388097986433886100e-01
1.820000000000000000e+02,3.564967648791264598e-01,5.971156518013222003e-01
1.830000000000000000e+02,2.807026784045170698e-01,6.230383628055833345e-01
1.840000000000000000e+02,5.966101460012700197e-02,7.120321730412191297e-01
1.850000000000000000e+02,-7.481467286726400934e-02,1.234646901442717937e+00
1.860000000000000000e+02,1.909057737271900312e-01,3.129078159576827445e-01
1.870000000000000000e+02,4.736240973396133591e-01,-1.069456737736838470e+00
1.880000000000000000e+02,3.941346179621588175e-01,-6.427545183028756659e-01
1.890000000000000000e+02,4.216292741634467545e-01,-1.416007283018290985e-01
1.900000000000000000e+02,5.879339028878287632e-01,-6.514286584815143222e-01
1.910000000000000000e+02,4.420703735600555739e-01,-3.219563335529837533e-01
1.920000000000000000e+02,4.027877152403429584e-01,2.644217479396387405e-01
1.930000000000000000e+02,7.170258480006714841e-01,-4.206942602436338219e-01
1.940000000000000000e+02,7.367243909143961211e-01,-1.080465328245062251e+00
1.950000000000000000e+02,3.564900831628018962e-01,-6.544372629861120449e-01
1.960000000000000000e+02,1.260764255614459650e-01,-2.020497128661793030e-03
1.970000000000000000e+02,3.335244364251306881e-01,4.041949232518647350e-01
1.980000000000000000e+02,5.798840884928846418e-01,3.842944130366746647e-01
1.990000000000000000e+02,2.272073155916071452e-01,-7.904625692724807084e-01
2.000000000000000000e+02,-2.600418076455976446e-01,-1.999565448793971800e+00
2.010000000000000000e+02,-1.525187654591450837e-01,-1.101787324747150132e+00
2.020000000000000000e+02,1.179453862314049362e-01,2.360247474919447974e-01
2.030000000000000000e+02,2.862522115546271562e-01,-2.897828151690310383e-01
2.040000000000000000e+02,3.363360638306280848e-01,-6.367817169818356104e-01
2.050000000000000000e+02,6.720519313721902421e-02,2.350487443688510925e-01
2.060000000000000000e+02,2.277306073319754487e-01,3.532595462925020580e-01
2.070000000000000000e+02,6.352466362839404024e-01,4.362168271184267351e-03
2.080000000000000000e+02,-3.645902867299683631e-02,2.302306498204757107e-02
2.090000000000000000e+02,-6.799125991736347796e-01,-5.206393684168131308e-01
2.100000000000000000e+02,-1.069353294019477207e-01,-7.885541508777578201e-01
2.110000000000000000e+02,1.622162218982536597e-01,-3.115437653741125537e-02
2.120000000000000000e+02,-3.209330514994084282e-01,-3.820791516028352874e-01
2.130000000000000000e+02,-5.066669282633762261e-01,-1.533945077419126779e+00
2.140000000000000000e+02,-4.407914910036376810e-01,-6.700656830372204720e-01
2.150000000000000000e+02,-3.689585954899166076e-01,6.029039996423921632e-01
2.160000000000000000e+02,-3.293611339028840734e-01,-2.968606943337225301e-01
2.170000000000000000e+02,-4.000248229641407693e-01,-9.941769618618784277e-01
2.180000000000000000e+02,-1.825392559351744493e-01,-2.233027268533659473e-02
2.190000000000000000e+02,1.326444206306333917e-01,2.337905373652462426e-01
2.200000000000000000e+02,-1.495101825319377908e-01,-5.854997459745898691e-01
2.210000000000000000e+02,-5.171227677335334949e-01,-5.791508305287000891e-01
2.220000000000000000e+02,-3.298059256142238382e-01,2.272020963541470928e-01
2.230000000000000000e+02,-2.016778928126190251e-01,5.323385826218364203e-01
2.240000000000000000e+02,-4.137325315859275987e-01,1.548573247462651514e-01
2.250000000000000000e+02,-5.611184221859092380e-01,-2.464426050812222879e-01
2.260000000000000000e+02,-7.475343807497270010e-01,-1.108545538414341253e-01
2.270000000000000000e+02,-8.285975312262419123e-01,5.426009228499402148e-01
2.280000000000000000e+02,-5.434390410814348149e-01,7.584776234045415011e-01
2.290000000000000000e+02,-6.680950129910990798e-01,3.918340117618850371e-01
2.300000000000000000e+02,-1.156842047210818070e+00,8.135679669344880738e-01
2.310000000000000000e+02,-5.917897874790872814e-01,1.555836626160422842e+00
2.320000000000000000e+02,6.943555253004641825e-01,8.294246502042730285e-01
2.330000000000000000e+02,1.099618614659436222e+00,-3.197471477637764958e-01
2.340000000000000000e+02,8.193618240861686441e-01,-7.047559082269246045e-02
2.350000000000000000e+02,6.390671189083485526e-01,6.612990256150190760e-01
2.360000000000000000e+02,3.094237094836947422e-01,6.025275327010974902e-01
2.370000000000000000e+02,-5.832236643956146410e-02,3.132167087553063278e-01
2.380000000000000000e+02,2.649266472271499459e-02,1.981320917372448864e-01
2.390000000000000000e+02,2.411117320342548720e-01,-3.228410279721698473e-01
2.400000000000000000e+02,1.801698255716288888e-01,-4.709035968227675562e-01
2.410000000000000000e+02,2.733002414311976880e-01,6.888662990841282197e-01
2.420000000000000000e+02,7.380973323471056169e-01,1.115537199277311764e+00
2.430000000000000000e+02,8.324549181726613734e-01,-8.855944582898608863e-02
2.440000000000000000e+02,3.846577909523177796e-01,-3.672606770366549922e-01
2.450000000000000000e+02,2.593391067069436562e-01,2.369815470129005286e-01
2.460000000000000000e+02,5.097196410535316247e-01,-7.922374281852963274e-02
2.470000000000000000e+02,4.592906929356206924e-01,1.095937370662859907e-02
2.480000000000000000e+02,3.357939165768142331e-01,1.027407389539868321e+00
2.490000000000000000e+02,5.893755340227446737e-01,1.224414927080550886e+00
2.500000000000000000e+02,7.149147938820519244e-01,6.206285004592448917e-01
2.510000000000000000e+02,3.573075381144306117e-01,6.165822625331147944e-02
2.520000000000000000e+02,5.213551357082817604e-03,-1.435972340415032078e-01
2.530000000000000000e+02,-1.796634164787478116e-01,2.438000051047924943e-01
2.540000000000000000e+02,-2.882527948599669654e-01,4.292476777648074893e-01
2.550000000000000000e+02,-1.150538725266045254e-01,-3.996743029031883665e-02
2.560000000000000000e+02,-1.757448668184591056e-01,-1.455929160286090485e-01
2.570000000000000000e+02,-7.008919181268949972e-01,2.515067245081350489e-01
2.580000000000000000e+02,-4.094770884803465294e-01,1.889050065461881922e-01
2.590000000000000000e+02,4.520511968122403745e-01,-1.555874926637830502e-01
2.600000000000000000e+02,1.069172926313989580e-01,1.175052652088118543e-01
2.610000000000000000e+02,-6.184900889335398499e-01,5.066706446650480755e-01
2.620000000000000000e+02,-3.182885202766865818e-01,-1.413488130171135053e-02
2.630000000000000000e+02,-1.536999996111745315e-01,-8.561820098324481876e-01
2.640000000000000000e+02,-6.574976672954019330e-01,-1.052035520311075389e+00
2.650000000000000000e+02,-7.050618678480035095e-01,-7.642215819456511516e-01
2.660000000000000000e+02,-9.161256823998822907e-02,-2.898738293227721696e-01
2.670000000000000000e+02,2.263890614718265526e-01,6.959281067997580283e-02
2.680000000000000000e+02,-4.726528783337587414e-01,-2.828422788251778730e-01
2.690000000000000000e+02,-9.838013423682623326e-01,-1.061124649001251363e+00
2.700000000000000000e+02,-3.206273496529700451e-02,-1.305910311035632709e+00
2.710000000000000000e+02,4.758080440303581460e-01,-1.021337706189807459e+00
2.720000000000000000e+02,-3.743314584132778067e-01,-5.886899463505905761e-01
2.730000000000000000e+02,-2.636140292575621658e-01,8.385050389702222717e-02
2.740000000000000000e+02,4.702464219601908968e-01,4.107575081954617513e-01
2.750000000000000000e+02,-3.433898573836625251e-02,-1.361907692570949596e-02
2.760000000000000000e+02,-3.985373925068965706e-01,-1.694885115591364122e-01
2.770000000000000000e+02,8.237707342325993609e-02,3.139962618381874626e-01
2.780000000000000000e+02,-5.742733393082466442e-02,5.344018690113025993e-01
2.790000000000000000e+02,-4.864774076995392882e-01,-7.903834921365289479e-02
2.800000000000000000e+02,-2.553667964350957442e-01,-8.257310113687478248e-01
2.810000000000000000e+02,1.342963422350709757e-01,-3.023935727553511699e-01
2.820000000000000000e+02,2.740891109274651294e-01,5.065417123680240330e-01
2.830000000000000000e+02,1.246364882699530774e-01,-1.207563535929229992e-01
2.840000000000000000e+02,-1.734522237119581756e-01,-2.866656640416903601e-01
2.850000000000000000e+02,-5.790524197605264461e-02,4.445886355409905955e-01
2.860000000000000000e+02,1.290111296964136789e-01,-4.265754600955776188e-01
2.870000000000000000e+02,-2.376180928422384209e-01,-1.332790419511080016e+00
2.880000000000000000e+02,-1.646492644968749197e-01,-6.228528711036719345e-01
2.890000000000000000e+02,6.614475402743603683e-01,-5.554390570767823165e-01
2.900000000000000000e+02,7.054531339849408056e-01,-7.906093799896835028e-01
2.910000000000000000e+02,3.327623097431365445e-02,-2.759158428295700460e-01
2.920000000000000000e+02,-4.033385859608332180e-02,-6.719194618893985504e-01
2.930000000000000000e+02,2.692542925310156821e-01,-1.162610011872260429e+00
2.940000000000000000e+02,5.726750822883612813e-01,-3.278721043076177066e-01
2.950000000000000000e+02,9.224150522172349653e-01,1.528951353641029576e-01
2.960000000000000000e+02,8.085137428060655829e-01,-2.526324458140645768e-01
2.970000000000000000e+02,3.687598003650223721e-01,-6.217994021862413012e-01
2.980000000000000000e+02,3.716746586891001569e-01,-1.086613382320760213e+00
2.990000000000000000e+02,6.319364901425329473e-01,-1.299256421392156691e+00
3.000000000000000000e+02,5.855963445827337965e-01,-7.262220794764002729e-01
3.010000000000000000e+02,4.634015405600797055e-01,6.474396757353337306e-02
3.020000000000000000e+02,4.923139097692310617e-01,8.190802801204744021e-01
3.030000000000000000e+02,3.804351955232457977e-02,1.812209755294499569e+00
3.040000000000000000e+02,-8.784234410172236940e-01,2.617589476032009088e+00
3.050000000000000000e+02,-1.130842770936422159e+00,2.816286940453746279e+00
3.060000000000000000e+02,-8.335950862737693257e-01,2.856149891573878996e+00
3.070000000000000000e+02,-9.049443632365453682e-01,2.854821479021805608e+00
3.080000000000000000e+02,-9.757013792647605266e-01,2.539864724402097540e+00
3.090000000000000000e+02,-6.362250693601274598e-01,2.122474418805539997e+00
3.100000000000000000e+02,-2.555989675561513019e-01,1.537686493488152895e+00
3.110000000000000000e+02,3.429533683376363024e-02,9.446144673725858087e-01
3.120000000000000000e+02,7.758896837653515843e-02,8.210473597262243350e-01
3.130000000000000000e+02,-1.725675332910826809e-01,4.283883934078608902e-01
3.140000000000000000e+02,-2.280150019898326275e-01,-2.369974715252113340e-01
3.150000000000000000e+02,-2.166876344264722851e-02,4.314025895678763600e-02
3.160000000000000000e+02,1.919693822649458093e-01,4.477427608415369686e-01
3.170000000000000000e+02,4.357949665304843845e-01,-2.789159296984284331e-01
3.180000000000000000e+02,3.680921158263385506e-01,-1.198995239174250660e+00
3.190000000000000000e+02,-1.893066030338104166e-01,-1.404824910046261754e+00
3.200000000000000000e+02,-4.861531554104736585e-01,-1.175291530782811122e+00
3.210000000000000000e+02,-1.313951148610929820e-01,-6.826105309732136694e-01
3.220000000000000000e+02,2.348866596452550137e-01,6.083692858672605508e-02
3.230000000000000000e+02,9.597959198254399360e-02,6.989837994736373961e-02
3.240000000000000000e+02,-1.795320993204232718e-01,-1.504420537342703534e+00
3.250000000000000000e+02,-1.036657177606176566e-01,-2.691644912774928233e+00
3.260000000000000000e+02,9.106807466494258596e-02,-1.803786015781532637e+00
3.270000000000000000e+02,1.478034368013462219e-01,-9.928489696782192286e-01
3.280000000000000000e+02,1.700433387488157477e-01,-1.075125518931348889e+00
3.290000000000000000e+02,1.035365845413376423e-01,-4.929323821694850949e-01
3.300000000000000000e+02,4.909045141033180348e-02,-3.411076995733457462e-01
3.310000000000000000e+02,1.060955061928035431e-01,-8.236703688860427253e-01
3.320000000000000000e+02,6.629456568178135334e-02,-1.462243227069447982e-01
3.330000000000000000e+02,9.322979672886272384e-02,4.845660940251359655e-02
3.340000000000000000e+02,2.918149871309474452e-01,-7.476446442874228326e-01
3.350000000000000000e+02,2.987428475280175522e-01,9.891404305277405606e-02
3.360000000000000000e+02,2.898455372056524260e-02,8.931725739931045682e-01
3.370000000000000000e+02,-2.710501107395322240e-01,-4.507738004821434941e-01
3.380000000000000000e+02,-1.488539480976040774e-01,-9.553331120508622432e-01
3.390000000000000000e+02,3.138328194547199690e-01,1.882636890233211069e-01
3.400000000000000000e+02,2.262590054151466523e-01,4.585766703711045555e-01
3.410000000000000000e+02,-1.457018151169274522e-01,-9.680370838584688442e-02
3.420000000000000000e+02,-3.823671537197133319e-02,-1.908963878521725555e-01
3.430000000000000000e+02,-1.047740335363127676e-02,1.639902790477880401e-01
3.440000000000000000e+02,-2.389595166009937308e-02,4.220038729779178044e-01
3.450000000000000000e+02,3.712959623893414829e-01,1.269430398362048629e-01
3.460000000000000000e+02,4.843705024778237056e-01,-8.497244217841758152e-02
3.470000000000000000e+02,3.323253520466784572e-01,5.184980021911694825e-01
3.480000000000000000e+02,2.659922245810457664e-01,7.575478657362604284e-01
3.490000000000000000e+02,-1.297644720041396527e-01,-1.847669640297094074e-01
3.500000000000000000e+02,-3.589939389451942131e-01,-8.102221710022796675e-01
3.510000000000000000e+02,4.422834344230322512e-02,-4.471498963265655435e-01
3.520000000000000000e+02,3.546748961774371933e-01,-2.173934482401366219e-01
3.530000000000000000e+02,2.340251229260081889e-01,1.010876493476029897e-01
3.540000000000000000e+02,-1.736716277157796806e-01,8.298388192408323594e-01
3.550000000000000000e+02,-5.382998447619556925e-01,5.734452981497392132e-01
3.560000000000000000e+02,-3.477503985152185506e-01,-1.542408281741951270e-01
3.570000000000000000e+02,6.935796390934072242e-02,-5.996578906953634394e-03
3.580000000000000000e+02,7.728239249630075580e-02,-6.360972929064089010e-02
3.590000000000000000e+02,-1.490721739701942883e-01,-7.680984259799056302e-02
3.600000000000000000e+02,-1.870511684924305029e-01,7.922039351430372189e-01
3.610000000000000000e+02,-1.174541683789982749e-02,8.879607057936226289e-01
3.620000000000000000e+02,6.337625459592949317e-02,3.508401705896351253e-01
3.630000000000000000e+02,-1.110931935495714507e-01,4.444906368714396372e-01
3.640000000000000000e+02,-1.360323554811160296e-01,7.445639477167401710e-01
3.650000000000000000e+02,1.648047729040767184e-01,1.407835981866717434e+00
3.660000000000000000e+02,8.202593766319497826e-02,1.531052529767956694e+00
3.670000000000000000e+02,-4.873362673528867650e-01,5.028954138671396512e-01
3.680000000000000000e+02,-4.656642290714755328e-01,4.565920497186025662e-01
3.690000000000000000e+02,-1.131054310077822533e-01,8.228298465582257748e-01
3.700000000000000000e+02,-4.520214840487317143e-01,1.562100069165654470e-01
3.710000000000000000e+02,-5.984798744918874425e-01,5.107676955343961288e-03
3.720000000000000000e+02,-1.753261699466704682e-01,-2.623693115692217926e-04
3.730000000000000000e+02,-3.943435529337325218e-01,-3.721936663263483158e-01
3.740000000000000000e+02,-9.354034824457321262e-01,2.811088087204058894e-01
3.750000000000000000e+02,-7.529290955665939311e-01,6.244239959999876577e-01
3.760000000000000000e+02,-1.288789313859306507e-01,-2.398393828823057183e-01
3.770000000000000000e+02,1.740223963665663010e-01,-5.651936856349045746e-01
3.780000000000000000e+02,-1.119614012914787460e-01,-3.706537033200264508e-01
3.790000000000000000e+02,-2.231072456518999325e-01,-2.839680082873299316e-01
3.800000000000000000e+02,2.242026110138952422e-01,-3.841460910963120923e-01
3.810000000000000000e+02,2.623016917938549297e-01,-1.162976272779211451e+00
3.820000000000000000e+02,-2.693437728458111108e-02,-1.506545738052651462e+00
3.830000000000000000e+02,2.323219000686366220e-01,-6.445868588539238608e-01
3.840000000000000000e+02,4.812171554041087540e-01,-3.100767945720622198e-01
3.850000000000000000e+02,2.739421372326813486e-01,-8.559435905551928681e-01
3.860000000000000000e+02,2.929806905310075038e-01,-6.934249022346745672e-01
3.870000000000000000e+02,5.759001503420260182e-01,-6.477853206990377699e-02
3.880000000000000000e+02,4.333224014355166465e-01,-3.155018759122019678e-01
3.890000000000000000e+02,6.378849032748290515e-02,-8.275099721944336739e-01
3.900000000000000000e+02,2.575276351210700754e-01,-9.179088373862553940e-01
3.910000000000000000e+02,5.389348973416995259e-01,-1.343342384736511130e+00
3.920000000000000000e+02,1.242595680734994434e-01,-1.011441841994714208e+00
3.930000000000000000e+02,-1.295290996455046861e-01,5.253437695666357543e-01
3.940000000000000000e+02,2.522615112947890759e-01,2.019594658259986630e-01
3.950000000000000000e+02,3.869867010545968711e-01,-1.523490846363246387e+00
3.960000000000000000e+02,4.330955559441417302e-01,-1.407895529497859677e+00
3.970000000000000000e+02,7.764497403845675993e-01,-6.422749950574756506e-01
3.980000000000000000e+02,6.549731718657848534e-01,-5.051670460777040184e-01
3.990000000000000000e+02,2.650736881774184983e-01,-2.344359316753583389e-01
4.000000000000000000e+02,4.869407377168626927e-01,-5.657886275453334335e-01
4.010000000000000000e+02,8.947161631254284542e-01,-8.908591815033070072e-01
4.020000000000000000e+02,9.087566362460912650e-01,-1.179929537824877805e-01
4.030000000000000000e+02,6.901835756836010027e-01,3.048771367207641081e-01
4.040000000000000000e+02,4.409080977066000551e-01,1.613969166498687990e-01
4.050000000000000000e+02,3.647423886246409230e-01,6.747134559351961602e-01
4.060000000000000000e+02,3.799668681875716381e-01,1.452068835271859371e+00
4.070000000000000000e+02,2.959557994186078345e-01,1.662143032775768914e+00
4.080000000000000000e+02,2.962194006295734150e-01,1.552098834527511295e+00
4.090000000000000000e+02,4.350050793324865273e-02,1.918002576427209283e+00
4.100000000000000000e+02,-7.390292534459486085e-01,2.505983092637504850e+00
4.110000000000000000e+02,-1.155684300537269893e+00,2.424421733071039586e+00
4.120000000000000000e+02,-1.103899789079566540e+00,2.253101795249698558e+00
4.130000000000000000e+02,-1.507011209372079774e+00,2.409173171195087448e+00
4.140000000000000000e+02,-1.750842490194522760e+00,1.885331507895073422e+00
4.150000000000000000e+02,-8.767138524711558523e-01,8.506849614637161938e-01
4.160000000000000000e+02,-5.232651139737510247e-03,4.065755158136794556e-01
4.170000000000000000e+02,-2.674725535650139818e-01,3.340124233344325400e-01
4.180000000000000000e+02,-7.267565002758700210e-01,1.858976865453958460e-01
4.190000000000000000e+02,-3.836087723892562251e-01,3.065523419355056789e-01
4.200000000000000000e+02,1.828555065777909272e-01,4.149190614754138529e-01
4.210000000000000000e+02,2.054501269186076173e-01,-5.515824479073822700e-02
4.220000000000000000e+02,-7.332343004448080293e-02,-5.836648941707195393e-01
4.230000000000000000e+02,-8.259569756461201950e-02,-7.385037155398532782e-01
4.240000000000000000e+02,1.277953088402979664e-01,-7.946899532497393448e-01
4.250000000000000000e+02,1.195033448414460076e-01,-8.424690028379189233e-01
4.260000000000000000e+02,-2.287966736059882655e-01,-9.360811424352574184e-01
4.270000000000000000e+02,-6.629619977766610939e-01,-9.515011559369543903e-01
4.280000000000000000e+02,-6.422056832093826495e-01,-7.621990203283478538e-01
4.290000000000000000e+02,-8.381292251192351550e-02,-9.635057727050005960e-01
4.300000000000000000e+02,1.465516847797897204e-01,-1.496815408939306202e+00
4.310000000000000000e+02,-1.582955007895421595e-01,-1.143415865068754700e+00
4.320000000000000000e+02,-3.746855529630176429e-01,-2.496878491434345315e-01
4.330000000000000000e+02,-4.186298943807181816e-01,-6.551169220044391617e-01
4.340000000000000000e+02,-7.737321813549896676e-02,-1.542628930418514122e+00
4.350000000000000000e+02,5.870257027231517988e-01,-6.990537136402363849e-01
4.360000000000000000e+02,5.812831983520883039e-01,2.976809225865529873e-01
4.370000000000000000e+02,7.102281636921649322e-02,-6.538041903020861412e-01
4.380000000000000000e+02,-2.051128151657006723e-02,-1.280767969455634647e+00
4.390000000000000000e+02,1.546657044150741810e-02,8.721825202379285269e-02
4.400000000000000000e+02,-1.744010493538074580e-01,9.588489290219002203e-01
4.410000000000000000e+02,-2.756971770276738232e-01,-2.226481670049616432e-02
4.420000000000000000e+02,-1.042955559613757549e-01,-8.393759268152833908e-01
4.430000000000000000e+02,1.182780052212813737e-01,-5.336890402859483240e-01
4.440000000000000000e+02,1.399023778550771355e-02,-2.097433023683237807e-01
4.450000000000000000e+02,-2.091510629600958626e-01,-2.637037344981676967e-01
4.460000000000000000e+02,-2.015650119134327067e-01,-6.912631808889738716e-01
4.470000000000000000e+02,-4.071305225096762820e-02,-1.412984695164540172e+00
4.480000000000000000e+02,3.363115809955012914e-01,-1.218475525663261116e+00
4.490000000000000000e+02,4.398423594539711545e-01,-8.390363439274248561e-03
4.500000000000000000e+02,-1.202500777527718001e-01,2.530977807226797993e-01
4.510000000000000000e+02,-2.018422633637577401e-01,-6.245175030029156416e-01
4.520000000000000000e+02,2.657019865792108471e-01,-5.999825289657048089e-01
4.530000000000000000e+02,3.487284475641733682e-03,3.711118377968474769e-01
4.540000000000000000e+02,-2.488575126432531204e-01,5.932466774420503963e-01
4.550000000000000000e+02,3.416029924821184505e-01,1.612005251342427947e-01
4.560000000000000000e+02,5.093165013511592454e-01,-1.269432296583015152e-01
4.570000000000000000e+02,1.176082896757873336e-01,-2.672204846369178322e-01
4.580000000000000000e+02,3.155243114582690356e-01,2.023803810526870472e-01
4.590000000000000000e+02,6.334968535944172086e-01,9.595232044251831294e-01
4.600000000000000000e+02,3.244102098441671300e-01,6.970866654053663458e-01
4.610000000000000000e+02,1.181572942200732751e-01,1.759779300914402628e-02
4.620000000000000000e+02,3.515792636076390254e-01,2.356063443025855353e-01
4.630000000000000000e+02,3.932854046187584385e-01,8.734451837329294532e-01
4.640000000000000000e+02,2.948316083784361386e-01,1.217907179290520947e+00
4.650000000000000000e+02,2.949823882073360215e-01,1.396528767946979999e+00
4.660000000000000000e+02,8.362113707101430371e-02,1.369536521700940757e+00
4.670000000000000000e+02,-2.394970129684937526e-02,7.247717460504372600e-01
4.680000000000000000e+02,2.462290164141178739e-01,-1.020584698633689030e-01
4.690000000000000000e+02,3.087767230614908986e-01,2.470781086535344950e-01
4.700000000000000000e+02,2.596735687765236444e-01,1.254684842361191599e+00
4.710000000000000000e+02,4.670061547150363701e-01,1.271684066112100941e+00
4.720000000000000000e+02,5.062764938509169976e-01,1.071466708314826821e+00
4.730000000000000000e+02,2.910550797944318480e-01,9.344875227603084422e-01
4.740000000000000000e+02,2.196829317799354683e-02,-3.722964867307241299e-01
4.750000000000000000e+02,-2.135852556553698989e-01,-1.173948241987669450e+00
4.760000000000000000e+02,1.030385996056570018e-02,-2.641056365634495418e-01
4.770000000000000000e+02,4.537190620521548423e-01,2.866431130196029908e-01
4.780000000000000000e+02,3.330363612907379367e-01,2.956061720425062211e-01
4.790000000000000000e+02,4.608907779856781517e-02,5.034619630072708629e-01
4.800000000000000000e+02,2.369074665864862317e-01,-2.102566597746208243e-02
4.810000000000000000e+02,3.968328301616144693e-01,-5.309477644988513934e-01
4.820000000000000000e+02,2.595855340354406016e-01,1.420390487002097246e-01
4.830000000000000000e+02,2.677340933093390607e-01,6.899640791682145613e-01
4.840000000000000000e+02,2.773963735043904477e-01,3.652371989145442033e-01
4.850000000000000000e+02,9.366009557664053964e-02,3.579534093578344289e-01
4.860000000000000000e+02,3.301862811507313283e-02,7.959075094911030046e-01
4.870000000000000000e+02,-8.525728051131777063e-02,3.757079101020678324e-01
4.880000000000000000e+02,-3.896436150786672936e-01,-4.641789580887561439e-01
4.890000000000000000e+02,-3.071582938555603159e-01,2.239209362927985919e-02
4.900000000000000000e+02,4.611899562575975942e-02,9.347859053736149448e-01
4.910000000000000000e+02,-1.102398030471143098e-01,1.724200157130051647e-01
4.920000000000000000e+02,-5.797439031233110329e-01,-1.201890223180535289e+00
4.930000000000000000e+02,-5.032118478284847152e-01,-9.911581002059840495e-01
4.940000000000000000e+02,-1.235105520066491075e-01,-1.955477283988897308e-01
4.950000000000000000e+02,-3.863784821080831766e-01,-1.061694185632271026e+00
4.960000000000000000e+02,-8.615454372348825274e-01,-2.435238178333989367e+00
4.970000000000000000e+02,-7.033105487116535492e-01,-2.064259631134421458e+00
4.980000000000000000e+02,-5.258034247857557020e-01,-1.086235544733449521e+00
4.990000000000000000e+02,-6.326354014719758334e-01,-5.537814206992018873e-01
5.000000000000000000e+02,-5.728094901172278153e-01,1.859347068600706032e-01
5.010000000000000000e+02,-7.433041711974682775e-01,-6.411396366386365453e-02
5.020000000000000000e+02,-1.029500442498431090e+00,-1.127182963305741525e+00
5.030000000000000000e+02,-7.389965870338974785e-01,-6.232927218928683288e-01
5.040000000000000000e+02,-4.838765594010971394e-01,3.474635617828475964e-01
5.050000000000000000e+02,-8.320957377087088158e-01,7.418417275902125518e-02
5.060000000000000000e+02,-1.193073375966661853e+00,-5.049295502775921762e-02
5.070000000000000000e+02,-1.011631202243364891e+00,3.747560987956866096e-01
5.080000000000000000e+02,-7.301323480929614584e-01,2.250299415329339303e-01
5.090000000000000000e+02,-1.364020621207493011e+00,-5.167083297918853013e-01
5.100000000000000000e+02,-2.028705006205612005e+00,-1.091138190161737187e+00
5.110000000000000000e+02,-1.062400280872400682e+00,-1.029351885797306965e+00
5.120000000000000000e+02,1.005412583020461326e-01,-5.442003516317194256e-01
5.130000000000000000e+02,2.142922875463461885e-01,1.968866369461525975e-02
5.140000000000000000e+02,8.699515100883723484e-01,5.363477240508064403e-01
5.150000000000000000e+02,1.741773616808815150e+00,8.560024143440068123e-01
5.160000000000000000e+02,1.298921574891052311e+00,9.701602169657103092e-01
5.170000000000000000e+02,7.084874039482088603e-01,8.571349579199769586e-01
5.180000000000000000e+02,7.964729358869299114e-01,8.239645472408846372e-01
5.190000000000000000e+02,7.585980194573231916e-01,1.169882603853708236e+00
5.200000000000000000e+02,7.067562820320539840e-01,1.127214722269912484e+00
5.210000000000000000e+02,7.151906458104506648e-01,6.803402007290555442e-01
5.220000000000000000e+02,4.851958220135232369e-01,5.110803050462210395e-01
5.230000000000000000e+02,5.907579061572598711e-01,-1.191732670135408068e-01
5.240000000000000000e+02,8.744575076671887714e-01,-6.166009595302750501e-01
5.250000000000000000e+02,5.673877657626315019e-01,4.993474535027077610e-01
5.260000000000000000e+02,3.159543258688699563e-01,1.306961208097416893e+00
5.270000000000000000e+02,4.237786412678314352e-01,3.941004231308963823e-01
5.280000000000000000e+02,1.005556116442798270e-01,-1.957634273110767931e-01
5.290000000000000000e+02,-1.535312949143249339e-01,1.256518000987418837e-01
5.300000000000000000e+02,1.656095021340588946e-01,-5.071828689861154066e-02
5.310000000000000000e+02,1.726420602909805313e-01,-8.458889033526297840e-01
5.320000000000000000e+02,9.002434592575003780e-02,-9.714667640249931013e-01
5.330000000000000000e+02,5.846969276766469381e-01,3.415032227990294489e-02
5.340000000000000000e+02,7.826684630244978846e-01,2.162160180834105105e-01
5.350000000000000000e+02,4.557755342926206876e-01,-9.017414579054859880e-01
5.360000000000000000e+02,3.871614804980830216e-01,-7.145282260209581127e-01
5.370000000000000000e+02,3.893502658845497399e-01,1.594612233102410404e-01
5.380000000000000000e+02,2.907703108580978468e-01,-6.083760639390570768e-01
5.390000000000000000e+02,4.742073888740727661e-01,-1.201303238316486333e+00
5.400000000000000000e+02,6.494096731820196977e-01,-5.682122748240310273e-01
5.410000000000000000e+02,5.297736367467373864e-01,-6.318251285850413623e-01
5.420000000000000000e+02,4.955514104537233622e-01,-1.254041964210901972e+00
5.430000000000000000e+02,7.155590183053909259e-01,-1.374530272175955803e+00
5.440000000000000000e+02,8.891674912208090698e-01,-1.316711631545832928e+00
5.450000000000000000e+02,7.712865797711330185e-01,-1.163426936563777270e+00
5.460000000000000000e+02,5.941517064238421852e-01,-8.680618333838384659e-01
5.470000000000000000e+02,6.614502646068475267e-01,-4.507644308361620222e-01
5.480000000000000000e+02,7.867907255403462363e-01,6.887698863054669829e-01
5.490000000000000000e+02,8.202129353784627375e-01,2.359637022229879477e+00
5.500000000000000000e+02,8.500188337343229650e-01,3.009220110272496029e+00
5.510000000000000000e+02,7.449534391860620497e-01,2.303054282520023310e+00
5.520000000000000000e+02,1.768557762760492036e-01,1.968026531387635059e+00
5.530000000000000000e+02,-9.379240977086702458e-01,2.634800918862609365e+00
5.540000000000000000e+02,-1.909913751962787121e+00,2.521629582347537646e+00
5.550000000000000000e+02,-2.170947584604062452e+00,8.041242787095471689e-01
5.560000000000000000e+02,-2.176227202691588314e+00,-4.076788453157947356e-01
5.570000000000000000e+02,-2.050615825014694860e+00,3.359396716813839445e-01
5.580000000000000000e+02,-1.628776543895731566e+00,1.069644542391438247e+00
5.590000000000000000e+02,-1.410689395694127102e+00,2.667532382898467613e-01
5.600000000000000000e+02,-1.255455988338067375e+00,-5.358596100242224436e-01
5.610000000000000000e+02,-8.430684396636720646e-01,-4.925724745719384789e-01
5.620000000000000000e+02,-9.124719099184137594e-01,-4.563711530039054054e-01
5.630000000000000000e+02,-1.310806971600802617e+00,-4.380646084737874202e-01
5.640000000000000000e+02,-9.416668780682172502e-01,-5.273106489728728308e-01
5.650000000000000000e+02,-1.700314358921669045e-01,-9.561647083123619995e-01
5.660000000000000000e+02,-8.609102679841727779e-02,-8.792668318808209982e-01
5.670000000000000000e+02,-6.222248722777092844e-01,-4.544292985863576662e-01
5.680000000000000000e+02,-8.604270077905086245e-01,-3.572732254483164116e-01
5.690000000000000000e+02,-3.430480846357280011e-01,-2.149340537864421474e-01
5.700000000000000000e+02,2.309993942626435426e-01,-7.654312152036180095e-01
5.710000000000000000e+02,2.078474171164285400e-01,-1.898991929638556675e+00
5.720000000000000000e+02,-3.525236849121600458e-03,-1.082738930281726741e+00
5.730000000000000000e+02,-1.523596531373783702e-01,7.810722455721033075e-01
5.740000000000000000e+02,-2.616574887869586585e-01,4.442383971042963009e-01
5.750000000000000000e+02,9.971965796137405302e-02,-7.805061773868454678e-01
5.760000000000000000e+02,5.462899877753005784e-01,-6.210024435242649243e-01
5.770000000000000000e+02,4.120132657779727592e-01,-3.168392193333102735e-01
5.780000000000000000e+02,4.370614145279555496e-01,-5.237368746633307426e-01
5.790000000000000000e+02,8.093104445440136852e-01,-3.904818791401621358e-01
5.800000000000000000e+02,7.308302257280414604e-01,-1.200137223082124449e-01
5.810000000000000000e+02,5.767147560565816233e-01,5.524717784409740456e-03
5.820000000000000000e+02,5.574020858992343452e-01,1.448834010968847175e-01
5.830000000000000000e+02,2.337579994298710773e-01,2.092959646751806901e-01
5.840000000000000000e+02,2.273794721791685680e-01,3.405397337333407326e-01
5.850000000000000000e+02,6.987728666646344511e-01,6.365972045965527792e-01
5.860000000000000000e+02,8.794592831522966003e-01,6.616243216003219185e-01
5.870000000000000000e+02,7.850259656779597917e-01,1.630137244022466514e-01
5.880000000000000000e+02,6.785138135787348590e-01,-1.679942576932815235e-01
5.890000000000000000e+02,6.217903562454711874e-01,1.565877188243977036e-01
5.900000000000000000e+02,4.842512035387551150e-01,1.586271182365263377e-01
5.910000000000000000e+02,4.440006006569597458e-02,-2.510798439190677356e-01
5.920000000000000000e+02,-2.327113901894043921e-02,6.800422448403245501e-02
5.930000000000000000e+02,5.503280294545782603e-01,3.724514966053159015e-01
5.940000000000000000e+02,7.819946848883270185e-01,2.540410992613009733e-01
5.950000000000000000e+02,4.881180486641613636e-01,7.534615818185955716e-01
5.960000000000000000e+02,2.804916114200914357e-01,6.414236294821760165e-01
5.970000000000000000e+02,3.953597661324608215e-01,-4.516905976937358735e-01
5.980000000000000000e+02,6.005173272312972488e-01,-1.646656622301154171e-01
5.990000000000000000e+02,3.636954084100426643e-01,7.890566369019278437e-01
6.000000000000000000e+02,1.500119122637369462e-02,2.954347641438944683e-01
6.010000000000000000e+02,1.410843921366554954e-01,-3.864026909594592829e-01
6.020000000000000000e+02,1.145108287644938244e-01,3.817148910096121450e-02
6.030000000000000000e+02,-2.151015926139945023e-01,4.449532484964023871e-01
6.040000000000000000e+02,-8.522687584461795252e-02,-2.295270075890913641e-01
6.050000000000000000e+02,2.629810505651747343e-01,-1.068236299636607711e+00
6.060000000000000000e+02,4.285339066711010142e-02,-7.190964861912458872e-01
6.070000000000000000e+02,-5.766041867637884399e-01,1.037748067139941666e-01
6.080000000000000000e+02,-6.545076568925910498e-01,3.115833834167146543e-01
6.090000000000000000e+02,-6.733322007645088647e-02,1.539780002500886480e-01
6.100000000000000000e+02,3.967008419642260864e-02,-1.173483926803281507e-01
6.110000000000000000e+02,-6.096794610044210527e-01,-1.205774021832039106e-01
6.120000000000000000e+02,-9.153239751133498414e-01,7.120635755935676714e-02
6.130000000000000000e+02,-6.780295151010783394e-01,-4.331864417327166983e-01
6.140000000000000000e+02,-7.215361550813511604e-01,-9.110185685045977255e-01
6.150000000000000000e+02,-9.857871276461663834e-01,-4.227680898753081173e-01
6.160000000000000000e+02,-8.934411837808032830e-01,2.014946447378217903e-02
6.170000000000000000e+02,-7.335075505378512162e-01,-6.762815762627763516e-02
6.180000000000000000e+02,-8.628845623933282249e-01,-1.615155438735589311e-01
6.190000000000000000e+02,-1.193304431091785078e+00,-2.747391764704985584e-01
6.200000000000000000e+02,-1.764258417339710228e+00,-5.687181645722900747e-01
6.210000000000000000e+02,-1.956198995224538439e+00,-8.702202814415277432e-01
6.220000000000000000e+02,-1.098752329666214500e+00,-9.340854081840848089e-01
6.230000000000000000e+02,-5.419408651333711829e-02,-8.191472569083059208e-01
6.240000000000000000e+02,5.179927237775913129e-01,-2.695702564440012883e-01
6.250000000000000000e+02,1.088447512455205102e+00,7.023724286809254203e-01
6.260000000000000000e+02,1.402338155080557147e+00,7.480545495956411051e-01
6.270000000000000000e+02,1.073324446567205381e+00,1.556190463624380349e-01
6.280000000000000000e+02,8.772422456024726589e-01,3.948140515305726961e-01
6.290000000000000000e+02,1.117394781730420394e+00,2.846159843490502772e-01
6.300000000000000000e+02,9.712499546900056346e-01,-4.782372656380990961e-01
6.310000000000000000e+02,4.193105868144316739e-01,-2.585038618133670418e-01
6.320000000000000000e+02,3.601561423161918074e-01,-3.846029096858529644e-02
6.330000000000000000e+02,6.683440909443761901e-01,-2.756375548174125889e-01
6.340000000000000000e+02,5.190387907208870999e-01,6.062705483963775066e-01
6.350000000000000000e+02,1.241907337497704239e-01,1.155174675897854941e+00
6.360000000000000000e+02,1.164821909133832364e-02,-3.902662019249289460e-02
6.370000000000000000e+02,1.745339673483199336e-02,-6.789072691386169867e-01
6.380000000000000000e+02,2.560624121260671737e-01,1.510421504923311897e-01
6.390000000000000000e+02,7.213171714907189447e-01,7.327229424736352303e-01
6.400000000000000000e+02,6.333271340854234044e-01,3.097020505672664070e-01
6.410000000000000000e+02,3.291118434830636597e-01,-2.901910164516470769e-01
6.420000000000000000e+02,7.259897466852830439e-01,1.383826227766139089e-02
6.430000000000000000e+02,9.567686592955899627e-01,8.182381235208616710e-01
6.440000000000000000e+02,2.918842960203870129e-01,1.136240752650635288e+00
6.450000000000000000e+02,-2.157888719392148380e-01,1.407610725308413802e+00
6.460000000000000000e+02,7.105823444091752261e-02,1.665472488397812478e+00
6.470000000000000000e+02,4.100976179615945516e-01,1.063859532241302475e+00
6.480000000000000000e+02,2.996513743900440160e-02,1.788767413766023384e-01
6.490000000000000000e+02,-4.800821862972605714e-01,2.274367745528640128e-01
6.500000000000000000e+02,-1.176361944848277469e-01,8.255100909789535590e-01
6.510000000000000000e+02,2.326824474467365789e-01,5.540743874209310693e-01
6.520000000000000000e+02,-4.135182250853155494e-01,-2.628378512405785128e-01
6.530000000000000000e+02,-8.672356500145905756e-01,-1.364503407132587887e-01
6.540000000000000000e+02,-4.694119979608631366e-01,2.836437306453574725e-01
6.550000000000000000e+02,-2.903409211163978654e-01,6.573544620578121445e-02
6.560000000000000000e+02,-6.230990960119213717e-01,8.362548600566446777e-02
6.570000000000000000e+02,-5.891276672768263056e-01,3.968968466044912602e-01
6.580000000000000000e+02,-2.085807841803934484e-02,3.598008822856780808e-01
6.590000000000000000e+02,-1.396665083402203085e-02,-3.576831186280218094e-02
6.600000000000000000e+02,-6.697993968961095668e-01,-6.335077358666157954e-01
6.610000000000000000e+02,-4.071737909696164226e-01,-5.838663493209531596e-01
6.620000000000000000e+02,4.803029749757363187e-01,2.727048434920009146e-01
6.630000000000000000e+02,1.262911965821373605e-01,5.064214494164945846e-01
6.640000000000000000e+02,-6.378057764613940250e-01,-4.038799399058633222e-02
6.650000000000000000e+02,-2.188274426190278954e-01,-1.173597372541001493e-01
6.660000000000000000e+02,2.306596958074956238e-01,9.006592088465735502e-02
6.670000000000000000e+02,-2.526879689738041335e-01,-5.618352776837395313e-01
6.680000000000000000e+02,-5.133359387901755833e-01,-1.174945225552478600e+00
6.690000000000000000e+02,-2.222519659372440004e-01,-4.296754040342790071e-01
6.700000000000000000e+02,-3.184435245887836663e-01,-2.443464939164909644e-01
6.710000000000000000e+02,-5.625310918693524620e-01,-1.526384715740083831e+00
6.720000000000000000e+02,-4.082588136940550894e-01,-1.620192485566144480e+00
6.730000000000000000e+02,-5.315170500367262241e-01,-5.999165366656743492e-01
6.740000000000000000e+02,-7.794399625445769253e-01,-4.579642988915925139e-01
6.750000000000000000e+02,-2.315976069366984247e-01,-3.321597775974555189e-01
6.760000000000000000e+02,2.604353041747660136e-01,5.733852267662847835e-02
6.770000000000000000e+02,-5.700487036474358865e-02,-3.353241826624366873e-01
6.780000000000000000e+02,-1.362409386559898239e-01,-7.577917196064869465e-01
6.790000000000000000e+02,9.806790963042619214e-02,-4.082456763847104320e-01
6.800000000000000000e+02,-4.594947454398302933e-02,2.149910609190606448e-01
6.810000000000000000e+02,2.727626291906265835e-02,5.214306135006355758e-01
6.820000000000000000e+02,2.803938973316440486e-01,2.844033989178088029e-01
6.830000000000000000e+02,-7.883559931570142953e-02,9.536932812703352233e-03
6.840000000000000000e+02,-3.619371618900408816e-01,3.021476270490596194e-01
6.850000000000000000e+02,1.213836487584369142e-02,5.240101752279880953e-01
6.860000000000000000e+02,2.885971837702702159e-01,-6.929755649111118965e-02
6.870000000000000000e+02,1.809420117868790479e-01,-4.807409521782757822e-01
6.880000000000000000e+02,8.368272914313626409e-02,-1.350633470740618680e-01
6.890000000000000000e+02,1.939123543962631979e-01,-6.823457693971797244e-01
6.900000000000000000e+02,2.351899289302543106e-01,-1.990317894897122075e+00
6.910000000000000000e+02,-9.765574901024406951e-02,-1.592918722868215120e+00
6.920000000000000000e+02,-8.657694337145077634e-02,-3.297076565763774614e-01
6.930000000000000000e+02,5.975206618475858988e-01,-5.807463338892483451e-01
6.940000000000000000e+02,5.972681201567068277e-01,-8.821100524233753681e-01
6.950000000000000000e+02,-2.150076217864128059e-01,-2.462179909791955418e-02
6.960000000000000000e+02,-2.124380795249013465e-01,-1.849074846875431791e-02
6.970000000000000000e+02,5.423246823422427365e-01,-9.219744346323197615e-01
6.980000000000000000e+02,6.808683332463419946e-01,-7.547881335003113756e-01
6.990000000000000000e+02,2.043353620803577131e-01,5.314298896157642477e-02
7.000000000000000000e+02,1.755957146763511556e-01,-5.663189421083557329e-02
7.010000000000000000e+02,8.144834843023417426e-01,-5.062696092635784462e-01
7.020000000000000000e+02,9.474444948464368910e-01,2.185668692725390994e-01
7.030000000000000000e+02,3.125993432852305909e-01,1.123438606575317689e+00
7.040000000000000000e+02,3.612981786404153017e-01,3.264551448653540966e-01
7.050000000000000000e+02,1.142410562767859350e+00,-6.090816461360005762e-01
7.060000000000000000e+02,1.311193531571096971e+00,2.198671307743034486e-02
7.070000000000000000e+02,8.736750510861911456e-01,3.719403181901567157e-01
7.080000000000000000e+02,7.515727604667032935e-01,-4.814761098214433432e-01
7.090000000000000000e+02,1.243332861231745134e+00,-8.493304264494392353e-01
7.100000000000000000e+02,1.543494515541344203e+00,-1.330440213574753672e-01
7.110000000000000000e+02,1.150321708072005622e+00,8.321888002244558491e-01
7.120000000000000000e+02,9.649101449820345344e-01,1.963258322504936926e+00
7.130000000000000000e+02,9.055711466461427994e-01,3.607673154398371995e+00
7.140000000000000000e+02,2.242908728099619331e-01,4.455495907565296676e+00
7.150000000000000000e+02,-3.780229077691550366e-01,3.142541729932498029e+00
7.160000000000000000e+02,-9.426826966742969383e-01,1.653163782126767511e+00
7.170000000000000000e+02,-1.934120579791890115e+00,2.004174508481756600e+00
7.180000000000000000e+02,-2.383269754589312228e+00,2.130942875468055941e+00
7.190000000000000000e+02,-2.132608718038136786e+00,6.633526702687636556e-01
7.200000000000000000e+02,-1.729397946726504376e+00,-1.075102709563508230e-01
7.210000000000000000e+02,-1.229105038569363817e+00,1.650826562812962028e-01
7.220000000000000000e+02,-1.122294881436655345e+00,-3.612452056309241599e-01
7.230000000000000000e+02,-1.386546464715994187e+00,-8.758605415451444776e-01
7.240000000000000000e+02,-1.423316460260998673e+00,-5.946944511471163874e-01
7.250000000000000000e+02,-1.004731910498691150e+00,-7.469791219575488972e-01
7.260000000000000000e+02,-3.074367144625403947e-01,-1.030590484104528359e+00
7.270000000000000000e+02,-4.185160702320297466e-01,-8.920883577852415369e-01
7.280000000000000000e+02,-1.060363174966837407e+00,-9.768565211118171998e-01
7.290000000000000000e+02,-4.512914270820188034e-01,-8.416029661071310342e-01
7.300000000000000000e+02,3.673020739828118386e-01,-2.846871074234202381e-01
7.310000000000000000e+02,-1.033027191019705165e-01,-1.551055296069737965e-01
7.320000000000000000e+02,-4.859886415141158045e-01,-4.937395794244375247e-01
7.330000000000000000e+02,-1.924533362388730351e-01,-8.716060864136754294e-01
7.340000000000000000e+02,1.046035709520333895e-01,-6.434607100211708897e-01
7.350000000000000000e+02,3.997702045336488097e-01,1.827459905306407506e-01
7.360000000000000000e+02,5.116916509795382817e-01,3.287991339473467778e-01
7.370000000000000000e+02,5.299599547406338429e-01,1.648503530011959650e-01
7.380000000000000000e+02,6.726365099345842369e-01,6.216473780168537688e-01
7.390000000000000000e+02,5.736274944704474743e-01,3.701732930130855470e-01
7.400000000000000000e+02,4.560186614302998986e-01,-2.680420322523196508e-01
7.410000000000000000e+02,5.231106573562435136e-01,5.328820870549756394e-01
7.420000000000000000e+02,2.427037176482401415e-01,1.223265255835587650e+00
7.430000000000000000e+02,5.384187517695141444e-03,2.840641939917795122e-01
7.440000000000000000e+02,4.567119261285090270e-01,-6.404076081504563867e-01
7.450000000000000000e+02,5.439304228480750236e-01,-6.120931499325082958e-01
7.460000000000000000e+02,-1.901713882720452720e-01,-3.407615501279783743e-01
7.470000000000000000e+02,-9.924937076961339033e-02,-3.678854281977759211e-01
7.480000000000000000e+02,6.296227746202773812e-01,-3.829225389640615318e-01
7.490000000000000000e+02,1.745781281706851040e-01,1.468389578274272300e-01
7.500000000000000000e+02,-3.418031177770974871e-01,2.410716815572778449e-01
7.510000000000000000e+02,4.204133915880213790e-01,-5.371660724879623316e-01
7.520000000000000000e+02,7.604318348855875209e-01,-4.488350347961805875e-01
7.530000000000000000e+02,8.199246311024792344e-02,3.420332485567211811e-01
7.540000000000000000e+02,-6.807474018450790365e-02,1.283248832880360679e-01
7.550000000000000000e+02,5.013626662792253219e-01,-2.316405845438536115e-01
7.560000000000000000e+02,6.786258348044318378e-01,8.630971023411475318e-02
7.570000000000000000e+02,1.949603361012576808e-01,-6.373198001691325609e-02
7.580000000000000000e+02,-1.482715345209453806e-01,-4.598722923092893877e-01
7.590000000000000000e+02,5.176514729432313278e-02,-3.318086447254700588e-01
7.600000000000000000e+02,2.343075653382480084e-01,-3.557920322055650453e-01
7.610000000000000000e+02,-1.535842646956995898e-02,-2.545247300700048121e-01
7.620000000000000000e+02,-3.202514124174848931e-01,2.584246135946445255e-01
7.630000000000000000e+02,-1.281422234028487261e-01,-4.170998274826113184e-01
7.640000000000000000e+02,3.699079191052033477e-02,-1.797485515672322842e+00
7.650000000000000000e+02,-5.497917463325745491e-01,-1.577161223516656108e+00
7.660000000000000000e+02,-7.770383733146970506e-01,-7.940396605689261644e-01
7.670000000000000000e+02,1.105787359483564741e-01,-1.215151796918311655e+00
7.680000000000000000e+02,8.336361542859348495e-01,-1.563466156719314659e+00
7.690000000000000000e+02,7.924432792343593102e-01,-1.204097632094045078e+00
7.700000000000000000e+02,3.995589601245016498e-01,-1.176130659867539396e+00
7.710000000000000000e+02,-1.275448724633817740e-02,-1.351133762130196647e+00
7.720000000000000000e+02,1.046980580523142884e-01,-1.369040064513447730e+00
7.730000000000000000e+02,5.056379337342654656e-01,-1.454883284110311870e+00
7.740000000000000000e+02,3.999891609980551488e-01,-1.231519290593670490e+00
7.750000000000000000e+02,-3.330259922496299485e-02,-5.266772137187794023e-01
7.760000000000000000e+02,-1.542249674882163468e-01,-1.435436541419745637e-01
7.770000000000000000e+02,1.437152259255638220e-01,-5.142628258845490796e-01
7.780000000000000000e+02,3.171329947927334914e-01,-7.284204277676249450e-01
7.790000000000000000e+02,1.990559185162808220e-01,-9.773806681293968623e-02
7.800000000000000000e+02,2.445690851838419333e-01,4.294974700569181292e-01
7.810000000000000000e+02,1.915383708703216059e-01,1.895843964990212016e-01
7.820000000000000000e+02,-1.717779195240638490e-01,-8.959180689479008530e-02
7.830000000000000000e+02,-1.752076139150001710e-01,7.808498004213122734e-02
7.840000000000000000e+02,1.034550223801227048e-01,5.736230198620355658e-01
7.850000000000000000e+02,-9.855896532023401824e-02,9.584780910573982293e-01
7.860000000000000000e+02,-7.018570610570700197e-01,7.367719652699011856e-01
7.870000000000000000e+02,-8.781890856132861245e-01,5.482514680601641155e-01
7.880000000000000000e+02,-4.024634228709628170e-01,1.179621287036805244e+00
7.890000000000000000e+02,-1.609944946330599813e-01,1.712528573536408860e+00
7.900000000000000000e+02,-4.242990082056642409e-01,1.347260295248162931e+00
7.910000000000000000e+02,-4.220765944513863444e-01,1.144093833420148254e+00
7.920000000000000000e+02,-2.278822117284708959e-01,1.822433481290906876e+00
7.930000000000000000e+02,-3.731499909555696104e-01,2.529010385255178850e+00
7.940000000000000000e+02,-6.298925775699608653e-01,2.751415884490991726e+00
7.950000000000000000e+02,-7.021970713919437612e-01,2.596911212198262930e+00
7.960000000000000000e+02,-6.190541269840886818e-01,1.967370762163309417e+00
7.970000000000000000e+02,-5.298008478885807282e-01,1.471719571133771387e+00
7.980000000000000000e+02,-4.788891124141516076e-01,1.525601249832469586e+00
7.990000000000000000e+02,-3.091476625100242348e-01,1.184865314801106129e+00
8.000000000000000000e+02,-9.109391075982879726e-02,7.152559290419276961e-01
8.010000000000000000e+02,1.394712805215841955e-02,1.201581177776616327e+00
8.020000000000000000e+02,-1.869051497578462506e-02,1.343297409955477972e+00
8.030000000000000000e+02,-1.820059921790924962e-01,3.088423304217168819e-01
8.040000000000000000e+02,-1.395330191832331590e-01,-3.548374040648099442e-02
8.050000000000000000e+02,1.563744056255750858e-01,5.486200172535156128e-01
8.060000000000000000e+02,1.950095720852773329e-01,4.023404698870367002e-01
8.070000000000000000e+02,1.460255339990448875e-01,-2.638845452490952148e-01
8.080000000000000000e+02,3.145965221172733473e-01,-4.309374536121831079e-01
8.090000000000000000e+02,3.188033801458902694e-01,-2.710037653720603901e-01
8.100000000000000000e+02,1.955875167666439596e-01,-2.689028445308240256e-01
8.110000000000000000e+02,1.356890250234930040e-01,-2.561794767286429408e-01
8.120000000000000000e+02,6.450289836578141506e-03,2.055457995973616891e-01
8.130000000000000000e+02,2.710614992325741796e-02,4.140318301945545842e-01
8.140000000000000000e+02,1.920640305909467327e-01,-2.723862016003143482e-01
8.150000000000000000e+02,2.574954253010341976e-01,-5.628309027779940799e-01
8.160000000000000000e+02,2.584057804416923787e-01,9.201511750279872670e-02
8.170000000000000000e+02,1.451589319557926028e-01,3.963749202036718766e-01
8.180000000000000000e+02,2.465996338936947418e-01,-1.487473649417796369e-02
8.190000000000000000e+02,6.151122651805915886e-01,-4.430000645956793659e-01
8.200000000000000000e+02,4.412970583094870114e-01,-4.399580973311758569e-01
8.210000000000000000e+02,-7.184537604363062588e-03,-1.823047991591203107e-02
8.220000000000000000e+02,4.347114556958123210e-02,2.099749913947250302e-01
8.230000000000000000e+02,1.889366879941007382e-01,-2.917465893759196294e-01
8.240000000000000000e+02,1.564349685955676028e-01,-9.117184917298305491e-01
8.250000000000000000e+02,8.333373281283888712e-02,-5.973891759712849359e-01
8.260000000000000000e+02,-7.685900734124466449e-02,-5.861030038397142122e-02
8.270000000000000000e+02,-1.257360213163883078e-01,-6.282492132899426540e-01
8.280000000000000000e+02,1.779274507206816611e-02,-1.002648103458072537e+00
8.290000000000000000e+02,2.602779502358213426e-01,-7.435956393836322398e-02
8.300000000000000000e+02,4.270136281344705798e-01,1.034451453811941271e-02
8.310000000000000000e+02,6.828940227385112138e-02,-1.373777670209269886e+00
8.320000000000000000e+02,-4.625249929114024217e-01,-1.892851717170360493e+00
8.330000000000000000e+02,-2.351634227114764442e-01,-1.516883315154453182e+00
8.340000000000000000e+02,4.479319418915841400e-01,-1.862361109014387894e+00
8.350000000000000000e+02,6.570632473797839435e-01,-2.270071464272869655e+00
8.360000000000000000e+02,3.677628211812666303e-01,-2.133739534360061363e+00
8.370000000000000000e+02,1.816156845904175199e-01,-2.288778115510126998e+00
8.380000000000000000e+02,3.400854160559034223e-01,-2.108922164485939721e+00
8.390000000000000000e+02,2.715201578545595185e-01,-1.149005589557764662e+00
8.400000000000000000e+02,-1.399490047384581159e-01,-1.082388173045762070e+00
8.410000000000000000e+02,1.566352499527536579e-01,-1.965711236885707924e+00
8.420000000000000000e+02,1.124889592687352335e+00,-2.418968809383782226e+00
8.430000000000000000e+02,1.442453502296477286e+00,-2.737603134245672809e+00
8.440000000000000000e+02,9.602113992042952129e-01,-3.127030681211496521e+00
8.450000000000000000e+02,4.918444694630112468e-01,-3.339190624388327588e+00
8.460000000000000000e+02,5.226959689226996497e-01,-3.587349435511740570e+00
8.470000000000000000e+02,8.969653377676345407e-01,-3.261528582473740556e+00
8.480000000000000000e+02,9.116372743991777439e-01,-2.855039129329458358e+00
8.490000000000000000e+02,3.483009649654828510e-01,-3.572485026583589462e+00
8.500000000000000000e+02,-3.778406830908037084e-01,-3.181709170852138779e+00
8.510000000000000000e+02,-1.068738194459264879e+00,-2.058281754639180658e-02
8.520000000000000000e+02,-1.784785147879537126e+00,2.387687243243891810e+00
8.530000000000000000e+02,-2.185459841949214610e+00,1.708357976230605146e+00
8.540000000000000000e+02,-1.720813596844651183e+00,8.561667996962032401e-01
8.550000000000000000e+02,-1.318618694363382859e+00,2.017013609542958275e+00
8.560000000000000000e+02,-1.938084258969104745e+00,4.108364107202416626e+00
8.570000000000000000e+02,-2.070393292191496482e+00,5.796323254717515638e+00
8.580000000000000000e+02,-1.162201518169045489e+00,5.917882764414669872e+00
8.590000000000000000e+02,-8.879656163285505333e-01,4.994089169185380150e+00
8.600000000000000000e+02,-1.132492335629988967e+00,4.985770991796628415e+00
8.610000000000000000e+02,-7.179387209038556872e-01,5.147290339422233352e+00
8.620000000000000000e+02,-1.687260483368235864e-01,4.956525105925096319e+00
8.630000000000000000e+02,-3.696123193520275407e-01,5.120842581585407949e+00
8.640000000000000000e+02,-6.012541382975303828e-01,3.549020567423444295e+00
8.650000000000000000e+02,1.543552053523082335e-01,1.245528015808618827e+00
8.660000000000000000e+02,6.986145350341353977e-01,2.104623473045070359e+00
8.670000000000000000e+02,2.287505155073150664e-01,3.646566254481317326e+00
8.680000000000000000e+02,5.202515076310375575e-01,2.662431363569171427e+00
8.690000000000000000e+02,1.397444726674389903e+00,1.078836296761382263e+00
8.700000000000000000e+02,9.144116596605852409e-01,1.624110607343439983e-01
8.710000000000000000e+02,5.469411264562823449e-03,-1.406212607838621675e-01
8.720000000000000000e+02,2.926137611251581894e-01,6.003978018196244604e-02
8.730000000000000000e+02,1.027220787625118925e+00,-2.023394991565974910e-01
8.740000000000000000e+02,9.705594090548452790e-01,-6.874675692859987253e-01
8.750000000000000000e+02,4.323624551743230904e-01,-5.345991572612248666e-01
8.760000000000000000e+02,3.433419992418491051e-01,-7.284484161299089461e-03
8.770000000000000000e+02,2.490809007468331449e-01,1.163006659617774330e-01
8.780000000000000000e+02,-7.692660463692350958e-02,-8.449822020098300968e-01
8.790000000000000000e+02,4.341101888732437630e-01,-1.604457397708068056e+00
8.800000000000000000e+02,1.031857931642283566e+00,-4.384740262532847432e-01
8.810000000000000000e+02,4.192492926133480902e-01,3.676637640760887504e-01
8.820000000000000000e+02,-8.172577983078709030e-02,-1.225787444526160508e+00
8.830000000000000000e+02,2.834643478780904391e-01,-2.187499775663986235e+00
8.840000000000000000e+02,1.928998042739455965e-01,-1.182336687961709876e+00
8.850000000000000000e+02,-2.634612407219458774e-01,-1.162782651029383496e+00
8.860000000000000000e+02,5.441441205691466970e-02,-1.998940283164322818e+00
8.870000000000000000e+02,5.618164306953865594e-01,-1.408875318736181104e+00
8.880000000000000000e+02,4.463610601925494525e-01,-5.539769179263741572e-01
8.890000000000000000e+02,3.378773109167023114e-01,-7.203160209404400049e-01
8.900000000000000000e+02,3.807039403529546284e-01,-8.198313916886865726e-01
8.910000000000000000e+02,2.039825330375061654e-02,-7.962578762483991657e-01
8.920000000000000000e+02,-1.452631722686800742e-01,-1.459966679966957281e+00
8.930000000000000000e+02,3.855183129936958775e-01,-1.735537378406785125e+00
8.940000000000000000e+02,5.632259367215237678e-01,-7.162629388089128968e-01
8.950000000000000000e+02,-1.254513524910457617e-02,-5.060225431678045949e-01
8.960000000000000000e+02,-1.566733041957614203e-01,-1.867581273498372774e+00
8.970000000000000000e+02,3.597576164636387963e-01,-1.874159937204930682e+00
8.980000000000000000e+02,4.373558856932668881e-01,-6.301660314883105185e-01
8.990000000000000000e+02,-4.078794914632618424e-02,-8.936518056070702487e-01
9.000000000000000000e+02,-2.330206192865506010e-01,-1.534639555954850687e+00
9.010000000000000000e+02,2.743750879036833262e-02,-1.294111775049403557e+00
9.020000000000000000e+02,1.907426757949984286e-01,-1.505581231382962626e+00
9.030000000000000000e+02,-3.841515023093120679e-02,-1.486233958457864324e+00
9.040000000000000000e+02,-3.670975210505655340e-01,-5.466874227184205237e-01
9.050000000000000000e+02,-4.724082399688325218e-01,-3.406249225297263705e-01
9.060000000000000000e+02,-3.741554762661546407e-01,-8.088614700015230863e-01
9.070000000000000000e+02,-2.941964380369962440e-01,-7.585416036605333590e-01
9.080000000000000000e+02,-3.059484877596123642e-01,-6.961352374165896695e-01
9.090000000000000000e+02,-2.366296793532195741e-01,-8.936830812970767424e-01
9.100000000000000000e+02,-3.152846546768826030e-01,-8.070168531867221162e-01
9.110000000000000000e+02,-6.552827540395667061e-01,-6.912588993793173930e-01
9.120000000000000000e+02,-5.429671680287417868e-01,-7.060971075808788466e-01
9.130000000000000000e+02,-1.983336199440249581e-01,-3.104698342286906776e-01
9.140000000000000000e+02,-4.950490571756859803e-01,6.223646475085763130e-02
9.150000000000000000e+02,-6.216965641390675978e-01,-2.882684015265754018e-01
9.160000000000000000e+02,-4.041071940023007814e-04,-2.982840664938027908e-01
9.170000000000000000e+02,1.781975347495778073e-01,6.785184331517931655e-01
9.180000000000000000e+02,-2.215554105285838238e-01,1.314149404150570799e+00
9.190000000000000000e+02,-2.683733169378855199e-01,8.878242434324737919e-01
9.200000000000000000e+02,-1.833095821463824326e-01,-2.061791645875756321e-02
9.210000000000000000e+02,-2.775476594358931570e-01,-2.140770698415448980e-01
9.220000000000000000e+02,-2.720654355686302206e-01,1.024240703704840216e+00
9.230000000000000000e+02,-3.194697621709357005e-01,1.792808201561878700e+00
9.240000000000000000e+02,-4.389975582694161660e-01,9.072648531960355589e-01
9.250000000000000000e+02,-3.028354382439257808e-01,6.356099034204638620e-01
9.260000000000000000e+02,-3.971723689293624182e-02,1.274988965058166279e+00
9.270000000000000000e+02,5.353889954997716888e-02,1.007241493468432614e+00
9.280000000000000000e+02,-5.694448245817660542e-02,7.549958200448155798e-01
9.290000000000000000e+02,-1.345975654074356986e-01,1.171263558684886519e+00
9.300000000000000000e+02,-2.078714802864372810e-02,1.087977818767145832e+00
9.310000000000000000e+02,-2.837434857746368513e-03,1.090528116699861272e+00
9.320000000000000000e+02,-1.139138221484913144e-01,1.494125420858436248e+00
9.330000000000000000e+02,-1.306780426975251708e-01,1.203043332408493482e+00
9.340000000000000000e+02,-3.064821193012755018e-01,9.860813800962169307e-01
9.350000000000000000e+02,-4.922844235035437888e-01,1.367422340030704619e+00
9.360000000000000000e+02,-3.698514851337130621e-02,1.049274853777812710e+00
9.370000000000000000e+02,6.886517625351574745e-01,6.209656076043450490e-01
9.380000000000000000e+02,9.103798632192080520e-01,9.301782708834269719e-01
9.390000000000000000e+02,8.686295324307370391e-01,5.364586568053979487e-01
9.400000000000000000e+02,8.463749060550731507e-01,-2.665036914903532589e-02
9.410000000000000000e+02,5.263300873848879569e-01,9.629723876876552513e-01
9.420000000000000000e+02,3.800191992799797219e-02,1.353447307040269720e+00
9.430000000000000000e+02,-1.624764351233985160e-01,-3.986387644083985715e-01
9.440000000000000000e+02,-4.742873201602670896e-02,-1.220417920304010417e+00
9.450000000000000000e+02,2.143968363639937036e-01,7.138378105570711285e-02
9.460000000000000000e+02,3.711203953869566807e-01,8.167039181656666758e-01
9.470000000000000000e+02,2.916687433614317815e-01,2.243960480895724752e-01
9.480000000000000000e+02,1.706490510954129514e-01,-4.082877469793493308e-01
9.490000000000000000e+02,1.293287641913699326e-01,-4.830125668924063476e-01
9.500000000000000000e+02,3.377303219052623096e-01,1.334984581288690408e-01
9.510000000000000000e+02,6.968680056739741113e-01,8.436721527666188880e-01
9.520000000000000000e+02,5.735589952185038420e-01,3.954487732165332670e-01
9.530000000000000000e+02,2.713943934627836563e-01,-8.307411448594096415e-01
9.540000000000000000e+02,4.938484493311603996e-01,-7.689409156445877747e-01
9.550000000000000000e+02,5.531163722628112955e-01,5.964230358763769058e-01
9.560000000000000000e+02,1.066856703300140576e-02,1.030842617584238008e+00
9.570000000000000000e+02,-2.709571497047861266e-01,7.190484171846962536e-01
9.580000000000000000e+02,3.531327800682476648e-02,1.152515504999819029e+00
9.590000000000000000e+02,3.624678561810900645e-01,1.234945772312242784e+00
9.600000000000000000e+02,3.015013754807319146e-01,4.326507106204889874e-01
9.610000000000000000e+02,-1.004350318094120453e-01,3.957278949912729910e-02
9.620000000000000000e+02,-4.653558641753007263e-01,2.637129818129484507e-02
9.630000000000000000e+02,-4.470103117135172388e-01,2.252390688512379835e-01
9.640000000000000000e+02,-2.553332566144007609e-01,7.188467679913824737e-01
9.650000000000000000e+02,-3.432102317672970915e-01,3.281921651766889769e-01
9.660000000000000000e+02,-5.393937685015744998e-01,-8.628709610309044375e-01
9.670000000000000000e+02,-4.282916570797662970e-01,-1.604700273941064514e+00
9.680000000000000000e+02,-6.188857787707126301e-02,-2.193367215885989374e+00
9.690000000000000000e+02,2.921174536826999235e-01,-2.374038624950898235e+00
9.700000000000000000e+02,3.156256781543442802e-01,-1.388697946705266473e+00
9.710000000000000000e+02,2.625240368203493602e-02,-9.086634031078586471e-01
9.720000000000000000e+02,-1.453254374209534405e-01,-1.666960390746333731e+00
9.730000000000000000e+02,-2.056588244963829526e-01,-1.757608960049416469e+00
9.740000000000000000e+02,-2.755274744066872894e-01,-1.321896340127757030e+00
9.750000000000000000e+02,-1.757664621319035281e-01,-1.746158846631980621e+00
9.760000000000000000e+02,-1.156578914780220790e-01,-2.251512872554893185e+00
9.770000000000000000e+02,-1.978248415753437184e-01,-2.236906947576306148e+00
9.780000000000000000e+02,-6.556161764408822978e-02,-2.083790969561299278e+00
9.790000000000000000e+02,1.244006782261408428e-01,-1.417013522311187490e+00
9.800000000000000000e+02,-1.086656776075102943e-01,-6.419923755543448518e-01
9.810000000000000000e+02,-6.406579360509069287e-01,-8.432338218422900100e-01
9.820000000000000000e+02,-7.641671007601815724e-01,-1.092003889060042754e+00
9.830000000000000000e+02,-2.287031772365274440e-01,-3.627979156385670589e-01
9.840000000000000000e+02,1.073171033293143922e-01,1.441926300958527862e-02
9.850000000000000000e+02,-2.264163788849148928e-01,-4.963005769714997628e-01
9.860000000000000000e+02,-5.578703007929247670e-01,-4.844504630469037010e-01
9.870000000000000000e+02,-5.745356427119969744e-01,6.459626030880466496e-02
9.880000000000000000e+02,-4.345586081517655574e-01,8.883395014953167357e-02
9.890000000000000000e+02,-2.282253197841412340e-01,-2.273335792371373176e-01
9.900000000000000000e+02,-1.893621402225574846e-01,-2.140758410964928582e-01
9.910000000000000000e+02,-1.620790392091043253e-01,2.692161868360593013e-01
9.920000000000000000e+02,-1.157241219600410771e-02,7.230260747658557863e-01
9.930000000000000000e+02,-1.411747909240807508e-01,6.615625926331958340e-01
9.940000000000000000e+02,-2.621710622338683794e-01,4.604654622146719389e-01
9.950000000000000000e+02,8.425659176362902680e-02,3.954773821210814666e-01
9.960000000000000000e+02,2.782338598125422280e-01,5.842629388329110274e-01
9.970000000000000000e+02,5.009232370952964447e-02,1.383048632680641932e+00
9.980000000000000000e+02,-3.285776387739042237e-02,1.912958303020701578e+00
9.990000000000000000e+02,7.337097512621891526e-02,1.169886661530479932e+00
1.000000000000000000e+03,7.820110848212592780e-02,1.964518756373899722e-01
1.001000000000000000e+03,2.786199327145420096e-02,4.495486409039309295e-01
1.002000000000000000e+03,1.625914378459803467e-01,1.554898526413229787e+00
1.003000000000000000e+03,4.611152274289317399e-01,1.928227739503060922e+00
1.004000000000000000e+03,4.479349812315318036e-01,1.335529749641162001e+00
1.005000000000000000e+03,2.648500678193290159e-01,8.817606837952823851e-01
1.006000000000000000e+03,4.366841156934145873e-01,8.513727755194628877e-01
1.007000000000000000e+03,4.289529461484459238e-01,1.090072001183749917e+00
1.008000000000000000e+03,8.367509727584040991e-02,1.102388365893499866e+00
1.009000000000000000e+03,1.028983581536533631e-01,5.996355753317255122e-01
1.010000000000000000e+03,1.192968060213216858e-01,8.990142339580954323e-01
1.011000000000000000e+03,-1.502942603501132568e-01,1.529397342152744255e+00
1.012000000000000000e+03,-5.215514183445205815e-02,8.802266150825708291e-01
1.013000000000000000e+03,2.216775389206595004e-01,8.537147349767003623e-01
1.014000000000000000e+03,1.880368538362411635e-01,1.854051695597548344e+00
1.015000000000000000e+03,6.317385286860610627e-02,1.179509424928475658e+00
1.016000000000000000e+03,9.008933353929185484e-02,1.446697454483416578e-01
1.017000000000000000e+03,4.872136534213864500e-01,8.252685028602543271e-01
1.018000000000000000e+03,9.858707327031552836e-01,1.221181848208070742e+00
1.019000000000000000e+03,7.629556020455228182e-01,7.163204151623153715e-01
1.020000000000000000e+03,1.306767538332405110e-01,7.366647921652946795e-01
1.021000000000000000e+03,1.842476580992082336e-01,8.729645175394799006e-01
1.022000000000000000e+03,5.253615292251091473e-01,6.451855963126332805e-01
1.023000000000000000e+03,1.625429081643152140e-01,4.170339608810742504e-01
1.024000000000000000e+03,-2.631178868391694237e-01,3.962792145878175215e-02
1.025000000000000000e+03,5.451225144541078926e-02,-3.655912233608716866e-01
1.026000000000000000e+03,4.112927138241003755e-01,-4.685909422892011733e-01
1.027000000000000000e+03,2.940079023229884014e-01,-3.183941450459332745e-01
1.028000000000000000e+03,1.971802486951249322e-01,-3.161654562250986733e-01
1.029000000000000000e+03,2.051733290387035835e-01,-9.863830680899934311e-01
1.030000000000000000e+03,-9.009274920868097503e-02,-1.227970229123279466e+00
1.031000000000000000e+03,-4.110757165318714157e-01,-3.144332494102347608e-01
1.032000000000000000e+03,-1.592125725929258162e-01,-6.304105326307314350e-01
1.033000000000000000e+03,1.133775554469056285e-01,-2.081831952892781779e+00
1.034000000000000000e+03,-3.125642501051743571e-01,-1.460796430677392399e+00
1.035000000000000000e+03,-5.156800771880885037e-01,-1.358310409890123860e-01
1.036000000000000000e+03,3.719379638242697322e-02,-8.039375988287886798e-01
1.037000000000000000e+03,1.569369065053398404e-01,-1.671977153453780618e+00
1.038000000000000000e+03,-2.205664383361650438e-01,-1.560528933492828063e+00
1.039000000000000000e+03,-7.877825274744114370e-02,-1.453816898041825345e+00
1.040000000000000000e+03,-1.505017356199401558e-02,-1.328627386418279821e+00
1.041000000000000000e+03,-5.447059727184569988e-01,-1.227635214418143272e+00
1.042000000000000000e+03,-4.562800754741029308e-01,-1.293771322212756925e+00
1.043000000000000000e+03,1.551648127052654980e-01,-1.545422352555812395e+00
1.044000000000000000e+03,-1.686109451157243588e-01,-2.231103359017419407e+00
1.045000000000000000e+03,-6.537188357697372165e-01,-2.404547378508509858e+00
1.046000000000000000e+03,-2.330427076886464610e-01,-2.132749779091967834e+00
1.047000000000000000e+03,-2.691333602157711669e-01,-2.609508418342443736e+00
1.048000000000000000e+03,-8.809361232327312941e-01,-2.709121051372379796e+00
1.049000000000000000e+03,-5.571105588730296265e-01,-2.484898057526404358e+00
1.050000000000000000e+03,3.488337901132507884e-02,-2.974215563089751768e+00
1.051000000000000000e+03,-1.765904935586846969e-01,-1.613685143713201819e+00
1.052000000000000000e+03,-6.053209434764231789e-01,1.131995498329418481e+00
1.053000000000000000e+03,-7.567175354786886965e-01,1.050050958151176328e+00
1.054000000000000000e+03,-2.784729530969567435e-01,6.079103131120049130e-02
1.055000000000000000e+03,6.555014218770054413e-01,1.430362389037387549e+00
1.056000000000000000e+03,7.100492525162341861e-01,2.569570173582184314e+00
1.057000000000000000e+03,-1.114433895474697400e-01,2.233309793015160416e+00
1.058000000000000000e+03,-3.389280018618158197e-01,2.473799554952598623e+00
1.059000000000000000e+03,1.449792215671665951e-03,2.731213632004921177e+00
1.060000000000000000e+03,5.615190101983597026e-02,1.518869165563172974e+00
1.061000000000000000e+03,1.044464766185407983e-01,4.849107004392535503e-01
1.062000000000000000e+03,2.148737683071144933e-01,1.226927520230648216e+00
1.063000000000000000e+03,-8.362252575862329229e-02,2.011818976802524084e+00
1.064000000000000000e+03,-1.854809401519875722e-01,1.493594877390941100e+00
1.065000000000000000e+03,1.528793555633329859e-01,1.059056399184502339e+00
1.066000000000000000e+03,-1.239076721741407122e-01,1.454329985950179038e+00
1.067000000000000000e+03,-6.256586000875588027e-01,1.737010215745952157e+00
1.068000000000000000e+03,-2.082375051211964589e-01,1.434347906150339913e+00
1.069000000000000000e+03,2.327633543071864763e-01,8.809598111877011695e-01
1.070000000000000000e+03,-9.153111498261048973e-02,4.374307833776646531e-02
1.071000000000000000e+03,-3.505541661738381665e-01,-6.379736948234424609e-01
1.072000000000000000e+03,-3.114448226379294971e-01,1.526507418338615418e-01
1.073000000000000000e+03,-2.429049075854810558e-01,1.077449113552553683e+00
1.074000000000000000e+03,-5.652081695072925203e-04,1.803853532094144563e-01
1.075000000000000000e+03,1.172690686375705144e-01,-2.904334477376697143e-01
1.076000000000000000e+03,1.482735969582118542e-02,5.212273032663481409e-01
1.077000000000000000e+03,2.199795784345473515e-01,5.958187949014075446e-01
1.078000000000000000e+03,5.526108202643196243e-01,7.539661967075729221e-01
1.079000000000000000e+03,6.394982787711956940e-01,8.612095889905413415e-01
1.080000000000000000e+03,6.059852385721603563e-01,-5.430219400772344773e-01
1.081000000000000000e+03,2.141414879061424581e-01,-1.009862563711904526e+00
1.082000000000000000e+03,-2.666810798886614653e-01,3.358632488339829969e-01
1.083000000000000000e+03,6.294565063452462264e-03,7.736989741730861958e-01
1.084000000000000000e+03,2.532247048959196944e-01,1.385077685701485428e-01
1.085000000000000000e+03,-3.624187897365224731e-01,-2.684731978739718916e-01
1.086000000000000000e+03,-4.595931750291042395e-01,-3.753322236059297712e-01
1.087000000000000000e+03,4.316208531982483887e-01,-3.397330029103452498e-01
1.088000000000000000e+03,6.568376971211630222e-01,-1.806395186641885919e-01
1.089000000000000000e+03,8.136828264187798143e-02,1.538561977088329369e-01
1.090000000000000000e+03,4.231594164268146635e-02,-1.395273097688913000e-01
1.091000000000000000e+03,4.760751712221867327e-01,-1.174839595990614827e+00
1.092000000000000000e+03,5.572613951740816862e-01,-1.071271230635773675e+00
1.093000000000000000e+03,2.884575298691098300e-01,-2.727658733473014019e-01
1.094000000000000000e+03,2.117199226464033524e-01,-6.888172864503908643e-01
1.095000000000000000e+03,5.346112086132821517e-01,-8.330260180622338639e-01
1.096000000000000000e+03,6.254119161689980499e-01,2.664786793402028620e-01
1.097000000000000000e+03,1.922236333619347370e-01,3.622351186177763527e-01
1.098000000000000000e+03,9.038852121137368190e-02,-9.343423961195884697e-01
1.099000000000000000e+03,5.183307534836082420e-01,-1.524809000518843050e+00
1.100000000000000000e+03,8.122484271096339636e-01,-9.051142549385944314e-01
1.101000000000000000e+03,8.596328548563997307e-01,-2.897156564975495452e-01
1.102000000000000000e+03,5.797872196743488749e-01,-3.496681513468823804e-02
1.103000000000000000e+03,1.052367981326737811e-01,4.550251220097756844e-01
1.104000000000000000e+03,3.526536895698375446e-02,8.817231737922962553e-01
1.105000000000000000e+03,8.809199401048833922e-02,4.455068183385742508e-01
1.106000000000000000e+03,-1.562108975511413422e-01,-1.803252367070425355e-01
1.107000000000000000e+03,-2.486254354306303427e-01,4.021189782782375044e-02
1.108000000000000000e+03,7.670954213173548919e-02,3.573370019539628961e-01
1.109000000000000000e+03,4.012246288340411415e-01,1.254027316187522612e-01
1.110000000000000000e+03,8.318319601993041934e-02,1.755731689101046600e-01
1.111000000000000000e+03,-5.276187134945485857e-01,4.172752385496104055e-01
1.112000000000000000e+03,-4.825170058685411822e-01,3.283607132584564492e-01
1.113000000000000000e+03,-1.981177298391541552e-01,5.451044287672612842e-01
1.114000000000000000e+03,-2.832523739979158073e-01,6.971910334068769366e-01
1.115000000000000000e+03,-3.403297271132099122e-01,1.236778693193623935e-01
1.116000000000000000e+03,-1.729937511006466311e-01,-2.153932105570935673e-01
1.117000000000000000e+03,7.338246363064235278e-02,-3.063046817958464119e-01
1.118000000000000000e+03,-6.176998889840010915e-02,-5.622668467802761638e-01
1.119000000000000000e+03,-5.214309763269585618e-01,-8.708446532898862780e-02
1.120000000000000000e+03,-3.496287036242095581e-01,2.821046609665542881e-01
1.121000000000000000e+03,-8.254609411818848719e-02,-6.562318241471754021e-01
1.122000000000000000e+03,-6.355426103979362473e-01,-1.261421350862449664e+00
1.123000000000000000e+03,-1.025418886161284959e+00,-7.817339114351504747e-01
1.124000000000000000e+03,-7.836558157369493127e-01,-7.522727751065573232e-01
1.125000000000000000e+03,-4.944496184143177264e-01,-1.796608754375801142e+00
1.126000000000000000e+03,-4.357805696382572314e-01,-2.697798371329033884e+00
1.127000000000000000e+03,-8.320992347596429806e-01,-1.792886360552634395e+00
1.128000000000000000e+03,-1.317782124954661738e+00,-4.334362989867163174e-01
1.129000000000000000e+03,-1.630866245336329845e+00,-1.035939238606484292e+00
1.130000000000000000e+03,-1.830290413052469756e+00,-1.636300934173234189e+00
1.131000000000000000e+03,-1.089306379353430554e+00,-1.217871448756171926e+00
1.132000000000000000e+03,3.532624006047319076e-01,-1.793243683966239344e+00
1.133000000000000000e+03,1.092767262637525327e+00,-1.345283998443362883e+00
1.134000000000000000e+03,1.095144495713741950e+00,8.648884351865412379e-01
1.135000000000000000e+03,8.877844208697643902e-01,1.012241204528991467e+00
1.136000000000000000e+03,8.632366597448448697e-01,2.468416578672162354e-01
1.137000000000000000e+03,1.022229057489987714e+00,1.292923171548985950e+00
1.138000000000000000e+03,4.657588692504726069e-01,1.774396313434254857e+00
1.139000000000000000e+03,-3.893293633459084524e-01,1.032902308928572932e+00
1.140000000000000000e+03,-2.000311372182222991e-01,1.191853194257506354e+00
1.141000000000000000e+03,5.786513565174296048e-01,1.912040646870040161e+00
1.142000000000000000e+03,7.123972307999876241e-01,1.567389068623065373e+00
1.143000000000000000e+03,-2.448461183823792860e-03,3.606412884506683403e-01
1.144000000000000000e+03,-4.231346580093197085e-01,3.253525829182169482e-01
1.145000000000000000e+03,2.393244068043335615e-01,1.529421505975202544e+00
1.146000000000000000e+03,5.710023176278715695e-01,1.834101881929304678e+00
1.147000000000000000e+03,-7.263065697500845075e-02,1.544383381119412979e+00
1.148000000000000000e+03,-1.903943560588128858e-01,1.441315566572607842e+00
1.149000000000000000e+03,1.262423377526922796e-01,7.616160505361656563e-01
1.150000000000000000e+03,-1.848802028082827120e-01,5.315844730946540642e-01
1.151000000000000000e+03,-3.394372644252907079e-01,1.238351216351431860e+00
1.152000000000000000e+03,3.959401833728868475e-02,1.419767571042292564e+00
1.153000000000000000e+03,-1.337283788793274808e-01,1.206948661164151115e+00
1.154000000000000000e+03,-6.788715374121311319e-01,7.982122377880559450e-01
1.155000000000000000e+03,-6.306858321917867549e-01,4.406154633597726689e-02
1.156000000000000000e+03,-4.940102093966102226e-01,5.277499841580489681e-01
1.157000000000000000e+03,-6.514501612661074414e-01,1.604997102224319461e+00
1.158000000000000000e+03,-3.466135556288157948e-01,4.631946176480370436e-01
1.159000000000000000e+03,7.428867068763550519e-02,-1.247866512896161018e+00
1.160000000000000000e+03,-2.071027797626389111e-01,-6.498753888581665361e-01
1.161000000000000000e+03,-2.496656912951392415e-01,-7.454934706760517338e-02
1.162000000000000000e+03,5.749552552625457613e-01,-1.186266534978213771e+00
1.163000000000000000e+03,9.464546403818480114e-01,-1.445282632819597124e+00
1.164000000000000000e+03,4.296720549073846929e-01,-3.683111303127395986e-01
1.165000000000000000e+03,1.772750807644904447e-01,1.628514807396343467e-01
1.166000000000000000e+03,3.518600721587072933e-01,-4.478538225154742314e-01
1.167000000000000000e+03,4.591285495934864236e-01,-1.383333983686450663e+00
1.168000000000000000e+03,5.468518797355613748e-01,-9.962308309941646511e-01
1.169000000000000000e+03,4.191919088872700372e-01,2.164134938238944927e-01
1.170000000000000000e+03,2.710122412428593863e-01,5.009337448874384008e-02
1.171000000000000000e+03,6.170690784131507289e-01,-6.385758683782954970e-01
1.172000000000000000e+03,7.617583939301899587e-01,-6.589979659348763619e-01
1.173000000000000000e+03,4.207707340016835773e-01,-1.215968479422906423e+00
1.174000000000000000e+03,3.334026154266546693e-01,-1.594959910768767530e+00
1.175000000000000000e+03,6.963737232651517894e-02,-2.534514641240757093e-01
1.176000000000000000e+03,-4.913001302142910864e-01,7.061489847579928147e-01
1.177000000000000000e+03,-5.975471694606304673e-02,-6.809201735739466299e-01
1.178000000000000000e+03,8.378266580616963166e-01,-1.460011251413854350e+00
1.179000000000000000e+03,6.090706335208634359e-01,8.047258408555857390e-02
1.180000000000000000e+03,1.287380088178122495e-01,-8.071027869608336791e-02
1.181000000000000000e+03,4.664643194170842722e-01,-2.071570252494156605e+00
1.182000000000000000e+03,6.478403493360370691e-01,-1.480426527139291348e+00
1.183000000000000000e+03,5.222495863814644590e-01,-4.885367999139729744e-01
1.184000000000000000e+03,9.155709314912987562e-01,-1.913125603722433787e+00
1.185000000000000000e+03,1.288003604022124549e+00,-2.248135657628851813e+00
1.186000000000000000e+03,9.047200415803146045e-01,-1.110700462581240222e+00
1.187000000000000000e+03,2.508131797173985267e-01,-1.165725491369929978e+00
1.188000000000000000e+03,2.041975655201358208e-01,-1.650901401783437805e+00
1.189000000000000000e+03,7.412612940959936170e-01,-1.503999670699063707e+00
1.190000000000000000e+03,9.408994433873628660e-01,-6.971857746967986547e-01
1.191000000000000000e+03,8.409610461908764156e-01,6.980491978425371613e-01
1.192000000000000000e+03,9.567738911153985670e-01,2.098422039179810294e+00
1.193000000000000000e+03,6.772759346931354063e-01,3.186557214430853602e+00
1.194000000000000000e+03,-2.940177256428324476e-02,3.435971389447196156e+00
1.195000000000000000e+03,-5.763898911030981287e-01,3.059810339952757197e+00
1.196000000000000000e+03,-1.271348437712138013e+00,2.853806247089600401e+00
1.197000000000000000e+03,-1.865129152112652955e+00,2.208019472824255036e+00
1.198000000000000000e+03,-1.780716094649260839e+00,1.495964901655859824e+00
1.199000000000000000e+03,-1.691828059515162463e+00,1.666069237190649144e+00
1.200000000000000000e+03,-1.991816841805115201e+00,1.458742113885682867e+00
1.201000000000000000e+03,-1.952314500025055910e+00,4.070119835198478531e-01
1.202000000000000000e+03,-1.356441215683375168e+00,1.311632954456147249e-01
1.203000000000000000e+03,-9.309658210545833645e-01,7.865567247248776983e-01
1.204000000000000000e+03,-9.151174944622766372e-01,2.324021724714122050e-01
1.205000000000000000e+03,-7.862138987831716053e-01,-1.473711474837544388e+00
1.206000000000000000e+03,-5.348043749437152439e-01,-1.257714013521147312e+00
1.207000000000000000e+03,-5.518017174136748970e-01,3.958672944802663629e-01
1.208000000000000000e+03,-7.450186928184877599e-01,3.109424496715278430e-01
1.209000000000000000e+03,-6.980845691366117656e-01,-9.498849503194928268e-01
1.210000000000000000e+03,-4.352784373545116603e-01,-1.017885462921654049e+00
1.211000000000000000e+03,-4.860531054437561282e-01,3.218547967720392089e-02
1.212000000000000000e+03,-4.508711575217066447e-01,-4.282039540691844892e-01
1.213000000000000000e+03,-3.857658401781523944e-02,-1.795449923977687767e+00
1.214000000000000000e+03,-4.647370292302834272e-01,4.607519809272291322e-01
1.215000000000000000e+03,-1.015241675188467640e+00,2.995720224438764845e+00
1.216000000000000000e+03,-2.580123837130293696e-01,4.044762909046222266e-01
1.217000000000000000e+03,7.305440346016499331e-02,-1.810690076668157511e+00
1.218000000000000000e+03,-1.239609632225233404e-01,-1.621166198759158128e+00
1.219000000000000000e+03,7.802413701907076060e-01,-2.357581197741285717e+00
1.220000000000000000e+03,8.441420039186560142e-01,-9.324353196159737567e-02
1.221000000000000000e+03,-3.791645400053558213e-01,2.486764802123221596e+00
1.222000000000000000e+03,-3.129270754415848788e-01,-8.164983358142630099e-01
1.223000000000000000e+03,2.380807046692239581e-01,-1.637915820734439754e+00
1.224000000000000000e+03,1.229344224206386019e-02,2.150029833973686966e+00
1.225000000000000000e+03,5.060013278860291119e-03,8.929384156189047461e-01
1.226000000000000000e+03,2.456771770014157599e-02,-2.391152750064013954e+00
1.227000000000000000e+03,4.935982504563032336e-01,-2.444128464305583837e+00
1.228000000000000000e+03,1.535375141960873213e+00,-2.380235568791662093e+00
1.229000000000000000e+03,6.071632595345386463e-01,-4.829004621355328375e-01
1.230000000000000000e+03,-1.003898215933814786e+00,2.114994334936396214e+00
1.231000000000000000e+03,3.087600570618858065e-01,8.136126447415562013e-02
1.232000000000000000e+03,1.821235904826824958e+00,-1.541612116271303234e+00
1.233000000000000000e+03,7.703090236681575664e-01,4.520024756983053171e-01
1.234000000000000000e+03,4.949903485866252728e-01,-1.657358987438012909e-01
1.235000000000000000e+03,1.805415476639615546e+00,-2.402155066432338781e+00
1.236000000000000000e+03,1.358901196590645455e+00,-9.597139208656249032e-01
1.237000000000000000e+03,-1.360668915043704574e-01,1.023123535108551918e+00
1.238000000000000000e+03,2.645657313997102356e-01,9.001566475863391481e-02
1.239000000000000000e+03,1.288235559162115740e+00,-6.882675184761176679e-01
1.240000000000000000e+03,7.786225002132024509e-01,1.388130709367473847e-01
1.241000000000000000e+03,-9.608993681866294378e-02,2.790320011317131144e-01
1.242000000000000000e+03,-3.318655238383842465e-01,4.250422478979473673e-01
1.243000000000000000e+03,-4.496280702504711346e-01,2.064655771746245705e+00
1.244000000000000000e+03,3.382663651023386231e-02,2.244704144124443079e+00
1.245000000000000000e+03,9.523312887284735018e-01,-1.307265246391174085e-01
1.246000000000000000e+03,9.432959743277068432e-01,-1.403643896531825863e+00
1.247000000000000000e+03,4.602801657886249065e-01,-7.494091067089631020e-01
1.248000000000000000e+03,2.762900974573178070e-01,4.645089514812590914e-01
1.249000000000000000e+03,1.029817747611239641e-02,1.891240076581695018e+00
1.250000000000000000e+03,-6.050641306121949670e-02,1.232984732799539129e+00
1.251000000000000000e+03,-7.548874992062107325e-02,-6.427480063472734706e-01
1.252000000000000000e+03,-1.443015633817812948e-01,2.391137206500701939e-01
1.253000000000000000e+03,5.814770677142342414e-01,1.086661414278356164e+00
1.254000000000000000e+03,5.741122873474845401e-01,3.765045606653116828e-01
1.255000000000000000e+03,-1.001077544924625862e+00,2.023472244087943572e+00
1.256000000000000000e+03,-8.183570025911010015e-01,2.551563191401659214e+00
1.257000000000000000e+03,9.490744962763671966e-01,-1.561190552934497988e-01
1.258000000000000000e+03,7.900663699903188730e-01,-2.615635043421446482e-01
1.259000000000000000e+03,1.644063452167291162e-01,3.251334731207793372e-01
1.260000000000000000e+03,7.545895808585190156e-01,-6.686277455837119632e-01
1.261000000000000000e+03,5.870172229476829928e-01,1.408929599286056877e+00
1.262000000000000000e+03,3.135358311237468887e-01,2.224528031446789456e+00
1.263000000000000000e+03,9.745085214873099311e-01,-1.446864698375965874e+00
1.264000000000000000e+03,5.798293507931596702e-01,-1.724510818179696647e+00
1.265000000000000000e+03,-6.407939968764476690e-01,5.868779113376705325e-01
1.266000000000000000e+03,-1.165841891867247737e+00,1.527782227206657129e-01
1.267000000000000000e+03,-1.244017217250596552e+00,3.693974722213142631e-02
1.268000000000000000e+03,-5.329813696476224383e-01,-1.000292164758034563e-01
1.269000000000000000e+03,7.203145966986815307e-02,-1.536272443965966739e+00
1.270000000000000000e+03,-9.370336263989176295e-01,-1.247003452024186693e-01
1.271000000000000000e+03,-1.243208316924900636e+00,1.868202094777284383e+00
1.272000000000000000e+03,-1.016213697451506109e-01,1.965691000675219013e-01
1.273000000000000000e+03,-4.184556627174509380e-01,-1.585894438799675177e+00
1.274000000000000000e+03,-1.069635597769496016e+00,-9.602898676697555480e-01
1.275000000000000000e+03,-6.161480092212352072e-02,6.483834612742070957e-01
1.276000000000000000e+03,1.745141771034081912e-01,1.089476557856073224e+00
1.277000000000000000e+03,-6.895327943064639697e-01,-1.418387967804487060e+00
1.278000000000000000e+03,-7.284773826231570881e-01,-2.681820586421380881e+00
1.279000000000000000e+03,-6.979266004271597046e-01,-2.299100184876162467e-01


==> data/Ex02_ECG_right.csv <==
0.000000000000000000e+00,1.800288908343301297e-01
1.000000000000000000e+00,3.269104765919276234e-01
2.000000000000000000e+00,5.057897129933071334e-02
3.000000000000000000e+00,-1.760244552853601208e-01
4.000000000000000000e+00,-2.882267399165476529e-02
5.000000000000000000e+00,6.677867624554743864e-02
6.000000000000000000e+00,3.699379858569461221e-02
7.000000000000000000e+00,1.439848006501669164e-01
8.000000000000000000e+00,1.159328273928641878e-01
9.000000000000000000e+00,-6.958893670484594951e-02
1.000000000000000000e+01,3.702056912704138752e-02
1.100000000000000000e+01,1.141572479455082167e-01
1.200000000000000000e+01,-8.145131643141390043e-02
1.300000000000000000e+01,-2.113838895131778250e-02
1.400000000000000000e+01,8.909632152597414534e-02
1.500000000000000000e+01,-1.214209080079232811e-01
1.600000000000000000e+01,-2.238177593820086242e-01
1.700000000000000000e+01,-1.156518987980536678e-01
1.800000000000000000e+01,-7.806873084132265328e-02
1.900000000000000000e+01,-1.879841739231720432e-01
2.000000000000000000e+01,-2.518446973870200334e-01
2.100000000000000000e+01,-4.663791466327911472e-02
2.200000000000000000e+01,9.574131553133202743e-02
2.300000000000000000e+01,-3.363799114397666296e-02
2.400000000000000000e+01,-7.682972687690424463e-02
2.500000000000000000e+01,-2.363551994251821345e-02
2.600000000000000000e+01,-8.199369469649245290e-02
2.700000000000000000e+01,-2.300249862738558970e-01
2.800000000000000000e+01,-3.672328629203714390e-01
2.900000000000000000e+01,-3.278655638168776476e-01
3.000000000000000000e+01,-1.645154833800802630e-01
3.100000000000000000e+01,-1.275605098184844632e-01
3.200000000000000000e+01,-2.160175506719719807e-01
3.300000000000000000e+01,-2.272187966462258513e-01
3.400000000000000000e+01,-1.571034083140444293e-01
3.500000000000000000e+01,-2.957425377844628001e-01
3.600000000000000000e+01,-6.477767339411628633e-01
3.700000000000000000e+01,-8.850071700572587075e-01
3.800000000000000000e+01,-9.110368082413984325e-01
3.900000000000000000e+01,9.441977391854216445e-03
4.000000000000000000e+01,2.864590184496013769e+00
4.100000000000000000e+01,5.735251777006932450e+00
4.200000000000000000e+01,5.319608886528214065e+00
4.300000000000000000e+01,2.439597952705367057e+00
4.400000000000000000e+01,5.552009469443980327e-01
4.500000000000000000e+01,3.230350197332860773e-01
4.600000000000000000e+01,2.413449135285637703e-01
4.700000000000000000e+01,-1.349095019491900749e-01
4.800000000000000000e+01,-3.158869466749373300e-01
4.900000000000000000e+01,-2.549876895074780769e-01
5.000000000000000000e+01,-2.595850903038146584e-01
5.100000000000000000e+01,-2.927082690706940826e-01
5.200000000000000000e+01,-2.454961763432299826e-01
5.300000000000000000e+01,-2.073617489496026312e-01
5.400000000000000000e+01,-1.918825204716976540e-01
5.500000000000000000e+01,-2.127264950986287040e-01
5.600000000000000000e+01,-2.658709164492319976e-01
5.700000000000000000e+01,-3.330733120213217324e-01
5.800000000000000000e+01,-4.641830014304598739e-01
5.900000000000000000e+01,-5.789945490187261568e-01
6.000000000000000000e+01,-6.298217488670172504e-01
6.100000000000000000e+01,-6.574107476570533182e-01
6.200000000000000000e+01,-6.499289041925732091e-01
6.300000000000000000e+01,-6.638125350190856588e-01
6.400000000000000000e+01,-7.071321618912889129e-01
6.500000000000000000e+01,-7.409703655709950487e-01
6.600000000000000000e+01,-7.653172863459452024e-01
6.700000000000000000e+01,-7.469073988667173092e-01
6.800000000000000000e+01,-6.830739350624502881e-01
6.900000000000000000e+01,-5.502132671400611352e-01
7.000000000000000000e+01,-3.819627453028583419e-01
7.100000000000000000e+01,-2.564635719498540301e-01
7.200000000000000000e+01,-1.377336020079143741e-01
7.300000000000000000e+01,-6.642587555973503144e-02
7.400000000000000000e+01,-6.725270955664953976e-02
7.500000000000000000e+01,-8.094533791041132187e-02
7.600000000000000000e+01,-1.165065550574523184e-01
7.700000000000000000e+01,-1.296324786347902991e-01
7.800000000000000000e+01,-1.310389276296534122e-01
7.900000000000000000e+01,-1.605066684415651646e-01
8.000000000000000000e+01,-1.595120130394389601e-01
8.100000000000000000e+01,-1.334968114731872324e-01
8.200000000000000000e+01,-9.287736864767477674e-02
8.300000000000000000e+01,-7.649140482733576829e-02
8.400000000000000000e+01,-1.093063924967776074e-01
8.500000000000000000e+01,-1.014470568059322730e-01
8.600000000000000000e+01,-7.493849093160044605e-02
8.700000000000000000e+01,-8.375905713291405263e-02
8.800000000000000000e+01,-1.041417509468244573e-01
8.900000000000000000e+01,-1.143320167264604975e-01
9.000000000000000000e+01,-1.074311562816126497e-01
9.100000000000000000e+01,-1.356467574899066775e-01
9.200000000000000000e+01,-1.541998636985901228e-01
9.300000000000000000e+01,-1.291728121412001884e-01
9.400000000000000000e+01,-1.558987349361067032e-01
9.500000000000000000e+01,-1.683404741391940074e-01
9.600000000000000000e+01,-1.156469495919173890e-01
9.700000000000000000e+01,-1.137910187264802725e-01
9.800000000000000000e+01,-1.639183040933909208e-01
9.900000000000000000e+01,-1.505787628055627880e-01
1.000000000000000000e+02,-6.828906232430040357e-02
1.010000000000000000e+02,-1.180789041891007890e-01
1.020000000000000000e+02,-3.400933947510315636e-01
1.030000000000000000e+02,-4.596322227098597613e-01
1.040000000000000000e+02,-3.923560329823856940e-01
1.050000000000000000e+02,-2.709465838534231286e-01
1.060000000000000000e+02,-1.886423381004565247e-01
1.070000000000000000e+02,-2.352926577368594785e-01
1.080000000000000000e+02,-2.937003019310976404e-01
1.090000000000000000e+02,-2.465229732708546506e-01
1.100000000000000000e+02,-3.637826436379785200e-01
1.110000000000000000e+02,-6.707704548773315567e-01
1.120000000000000000e+02,-9.189690404696917447e-01
1.130000000000000000e+02,-8.610642498529310629e-01
1.140000000000000000e+02,6.118050932916028195e-01
1.150000000000000000e+02,3.688260420915621118e+00
1.160000000000000000e+02,5.601826417414345727e+00
1.170000000000000000e+02,4.484744715741193488e+00
1.180000000000000000e+02,2.034538709009896529e+00
1.190000000000000000e+02,4.043817026073113774e-01
1.200000000000000000e+02,1.940972720532941828e-02
1.210000000000000000e+02,2.767340621569582687e-02
1.220000000000000000e+02,-2.122373893643969556e-01
1.230000000000000000e+02,-3.404783845649552165e-01
1.240000000000000000e+02,-2.596097812875164945e-01
1.250000000000000000e+02,-2.790522982443565669e-01
1.260000000000000000e+02,-3.185133028334407590e-01
1.270000000000000000e+02,-3.142545213500227419e-01
1.280000000000000000e+02,-3.201714384034934913e-01
1.290000000000000000e+02,-3.388695986424141160e-01
1.300000000000000000e+02,-3.449759683730986293e-01
1.310000000000000000e+02,-3.150664807653213439e-01
1.320000000000000000e+02,-3.300056589002363649e-01
1.330000000000000000e+02,-3.594320451853377785e-01
1.340000000000000000e+02,-3.593586807314866904e-01
1.350000000000000000e+02,-3.859785322433764709e-01
1.360000000000000000e+02,-4.132151930758398151e-01
1.370000000000000000e+02,-4.661531335149628474e-01
1.380000000000000000e+02,-5.254248831297916311e-01
1.390000000000000000e+02,-5.220631112598950185e-01
1.400000000000000000e+02,-5.040117622555791987e-01
1.410000000000000000e+02,-4.933013710303066346e-01
1.420000000000000000e+02,-4.976181410833707686e-01
1.430000000000000000e+02,-4.525757310673789724e-01
1.440000000000000000e+02,-3.123004915676190207e-01
1.450000000000000000e+02,-1.605079279184419838e-01
1.460000000000000000e+02,9.305986304388211934e-04
1.470000000000000000e+02,8.495026554376407246e-02
1.480000000000000000e+02,4.658841668510689538e-02
1.490000000000000000e+02,4.057786942140014647e-02
1.500000000000000000e+02,2.892309965394040255e-02
1.510000000000000000e+02,-3.109143114443509853e-02
1.520000000000000000e+02,-6.063868219410738919e-02
1.530000000000000000e+02,-7.621900741110473887e-02
1.540000000000000000e+02,-8.845089841923067797e-02
1.550000000000000000e+02,-9.575125448527742333e-02
1.560000000000000000e+02,-7.341283047224926583e-02
1.570000000000000000e+02,-5.258773210215674648e-02
1.580000000000000000e+02,-8.624283124390856592e-02
1.590000000000000000e+02,-8.864326744637117395e-02
1.600000000000000000e+02,-7.091459530316444881e-02
1.610000000000000000e+02,-7.622533766718581072e-02
1.620000000000000000e+02,-7.703140224974810990e-02
1.630000000000000000e+02,-9.386235359387483379e-02
1.640000000000000000e+02,-8.718066888884770660e-02
1.650000000000000000e+02,-8.598372632345128996e-02
1.660000000000000000e+02,-1.310906045404550690e-01
1.670000000000000000e+02,-1.508363639139059242e-01
1.680000000000000000e+02,-1.402036549043214064e-01
1.690000000000000000e+02,-1.106250174155666982e-01
1.700000000000000000e+02,-1.066952449094658306e-01
1.710000000000000000e+02,-1.041773412113075614e-01
1.720000000000000000e+02,-3.693794055343720129e-02
1.730000000000000000e+02,-4.551102221960342392e-02
1.740000000000000000e+02,-1.728262717110091717e-01
1.750000000000000000e+02,-3.207216889517933156e-01
1.760000000000000000e+02,-3.743378959818745022e-01
1.770000000000000000e+02,-2.557616299593815645e-01
1.780000000000000000e+02,-1.417285621911670568e-01
1.790000000000000000e+02,-1.247057133216421532e-01
1.800000000000000000e+02,-1.693085158940214052e-01
1.810000000000000000e+02,-2.019355269878710391e-01
1.820000000000000000e+02,-1.665649769986427831e-01
1.830000000000000000e+02,-3.526884246085525421e-01
1.840000000000000000e+02,-6.673030889792587184e-01
1.850000000000000000e+02,-8.575178432075646340e-01
1.860000000000000000e+02,-7.449740630436397781e-01
1.870000000000000000e+02,9.327963583524624402e-01
1.880000000000000000e+02,3.974353492251503361e+00
1.890000000000000000e+02,5.410602377954386810e+00
1.900000000000000000e+02,4.130037783296813814e+00
1.910000000000000000e+02,1.913959972244432928e+00
1.920000000000000000e+02,3.611772818802189144e-01
1.930000000000000000e+02,-1.015741743048901718e-01
1.940000000000000000e+02,-6.741487792672014312e-02
1.950000000000000000e+02,-1.779617107900185180e-01
1.960000000000000000e+02,-3.059223630578146169e-01
1.970000000000000000e+02,-2.875867582914938825e-01
1.980000000000000000e+02,-2.591808277065959509e-01
1.990000000000000000e+02,-2.860980917725681194e-01
2.000000000000000000e+02,-3.282712053914188521e-01
2.010000000000000000e+02,-3.427607799880001416e-01
2.020000000000000000e+02,-3.173454053591117097e-01
2.030000000000000000e+02,-3.150186148655236273e-01
2.040000000000000000e+02,-3.527847327752343665e-01
2.050000000000000000e+02,-3.520491013615064113e-01
2.060000000000000000e+02,-3.579591624271564188e-01
2.070000000000000000e+02,-4.085506106690487416e-01
2.080000000000000000e+02,-4.407161013320672893e-01
2.090000000000000000e+02,-4.708834951727833285e-01
2.100000000000000000e+02,-4.969557475553556536e-01
2.110000000000000000e+02,-5.317715444445736406e-01
2.120000000000000000e+02,-5.918443954424010833e-01
2.130000000000000000e+02,-6.144650222160012998e-01
2.140000000000000000e+02,-6.163240125343282250e-01
2.150000000000000000e+02,-6.042049890839585879e-01
2.160000000000000000e+02,-5.426688213168798791e-01
2.170000000000000000e+02,-4.084022545594732656e-01
2.180000000000000000e+02,-2.133370884834563663e-01
2.190000000000000000e+02,-8.799007517688633984e-02
2.200000000000000000e+02,-3.696158242199635430e-02
2.210000000000000000e+02,3.535034943046007003e-03
2.220000000000000000e+02,-1.228540647703111645e-02
2.230000000000000000e+02,-4.993118763901427393e-02
2.240000000000000000e+02,-9.191352355615149683e-02
2.250000000000000000e+02,-1.317351804390640424e-01
2.260000000000000000e+02,-1.273229786695115884e-01
2.270000000000000000e+02,-1.253278016779284798e-01
2.280000000000000000e+02,-1.391429707695445994e-01
2.290000000000000000e+02,-1.525836399010151445e-01
2.300000000000000000e+02,-1.278690039451224614e-01
2.310000000000000000e+02,-7.474535368783111200e-02
2.320000000000000000e+02,-9.877199700895497592e-02
2.330000000000000000e+02,-1.324453695964838418e-01
2.340000000000000000e+02,-1.129168943395456315e-01
2.350000000000000000e+02,-1.202647107899722512e-01
2.360000000000000000e+02,-1.432908735163678782e-01
2.370000000000000000e+02,-1.459397550332809934e-01
2.380000000000000000e+02,-1.181987500894645104e-01
2.390000000000000000e+02,-1.111551899918206548e-01
2.400000000000000000e+02,-1.596810994318096921e-01
2.410000000000000000e+02,-1.616110251998995051e-01
2.420000000000000000e+02,-9.530891283517788082e-02
2.430000000000000000e+02,-5.507681951588856012e-02
2.440000000000000000e+02,-1.005205084918149860e-01
2.450000000000000000e+02,-1.231180815724321753e-01
2.460000000000000000e+02,-2.764790947371989147e-02
2.470000000000000000e+02,-4.698935179270580242e-02
2.480000000000000000e+02,-2.813448593626383110e-01
2.490000000000000000e+02,-4.561790681537700731e-01
2.500000000000000000e+02,-4.071627313230716805e-01
2.510000000000000000e+02,-2.457107785075145212e-01
2.520000000000000000e+02,-1.656200478303389012e-01
2.530000000000000000e+02,-2.024548135963336604e-01
2.540000000000000000e+02,-2.508905365066346205e-01
2.550000000000000000e+02,-2.405487966003535261e-01
2.560000000000000000e+02,-3.095425494114074083e-01
2.570000000000000000e+02,-6.035255069082917645e-01
2.580000000000000000e+02,-8.853655406181895060e-01
2.590000000000000000e+02,-8.856613240365571738e-01
2.600000000000000000e+02,2.342430999020756188e-01
2.610000000000000000e+02,3.301901936130404280e+00
2.620000000000000000e+02,5.922570889146868467e+00
2.630000000000000000e+02,4.967302846226353985e+00
2.640000000000000000e+02,2.042873839536686109e+00
2.650000000000000000e+02,4.590564294409701929e-01
2.660000000000000000e+02,3.013128600780723976e-01
2.670000000000000000e+02,1.281682949394810644e-01
2.680000000000000000e+02,-2.644609050987851706e-01
2.690000000000000000e+02,-3.818083894967482794e-01
2.700000000000000000e+02,-3.157092912361030845e-01
2.710000000000000000e+02,-3.274761845158095652e-01
2.720000000000000000e+02,-3.469593121091610888e-01
2.730000000000000000e+02,-3.555156235577093815e-01
2.740000000000000000e+02,-3.669175452738665522e-01
2.750000000000000000e+02,-3.849172165907139842e-01
2.760000000000000000e+02,-4.041371674851913509e-01
2.770000000000000000e+02,-3.843213119975128489e-01
2.780000000000000000e+02,-3.908648060107439148e-01
2.790000000000000000e+02,-4.137799098737182657e-01
2.800000000000000000e+02,-4.176863352876360458e-01
2.810000000000000000e+02,-4.223303343296700985e-01
2.820000000000000000e+02,-4.080165379232510992e-01
2.830000000000000000e+02,-4.356347877370721489e-01
2.840000000000000000e+02,-4.815398966988509999e-01
2.850000000000000000e+02,-4.823713054436472580e-01
2.860000000000000000e+02,-4.756202811693864274e-01
2.870000000000000000e+02,-4.467437804419781555e-01
2.880000000000000000e+02,-4.316328666913327727e-01
2.890000000000000000e+02,-4.074518000693062580e-01
2.900000000000000000e+02,-2.952859661756584431e-01
2.910000000000000000e+02,-1.636670542181101473e-01
2.920000000000000000e+02,-5.834164439833748605e-02
2.930000000000000000e+02,-7.961954679213125233e-03
2.940000000000000000e+02,-2.036553173099126533e-04
2.950000000000000000e+02,-1.049912072164341237e-02
2.960000000000000000e+02,-8.392473889198176495e-02
2.970000000000000000e+02,-1.231029126559591846e-01
2.980000000000000000e+02,-1.158395100012567930e-01
2.990000000000000000e+02,-1.545284431863814534e-01
3.000000000000000000e+02,-1.764395963387771493e-01
3.010000000000000000e+02,-1.833737322503108391e-01
3.020000000000000000e+02,-1.821434006957131646e-01
3.030000000000000000e+02,-1.626986132452875877e-01
3.040000000000000000e+02,-1.733334472444219565e-01
3.050000000000000000e+02,-1.664451078825928132e-01
3.060000000000000000e+02,-1.472109318612046802e-01
3.070000000000000000e+02,-1.463553562748407255e-01
3.080000000000000000e+02,-1.419317828455646524e-01
3.090000000000000000e+02,-1.390834961819619742e-01
3.100000000000000000e+02,-1.176997846629048994e-01
3.110000000000000000e+02,-1.250746657750697322e-01
3.120000000000000000e+02,-1.542008282414537579e-01
3.130000000000000000e+02,-1.363010562325204511e-01
3.140000000000000000e+02,-1.519502807212166906e-01
3.150000000000000000e+02,-1.857632706865665895e-01
3.160000000000000000e+02,-1.195963832757731687e-01
3.170000000000000000e+02,-1.920295527704559552e-02
3.180000000000000000e+02,-3.898733307605779796e-02
3.190000000000000000e+02,-1.097617602872748843e-01
3.200000000000000000e+02,-5.795524746033951097e-02
3.210000000000000000e+02,-5.747684840173129112e-02
3.220000000000000000e+02,-2.588807760112781242e-01
3.230000000000000000e+02,-4.091673581976799090e-01
3.240000000000000000e+02,-3.629708887672102313e-01
3.250000000000000000e+02,-2.357684269115643827e-01
3.260000000000000000e+02,-1.527316724462639830e-01
3.270000000000000000e+02,-1.627500015409929779e-01
3.280000000000000000e+02,-2.253049453288848425e-01
3.290000000000000000e+02,-2.365981527257982053e-01
3.300000000000000000e+02,-2.480580378091171156e-01
3.310000000000000000e+02,-4.850939590514652400e-01
3.320000000000000000e+02,-7.961973591035992337e-01
3.330000000000000000e+02,-8.442871670801510575e-01
3.340000000000000000e+02,-9.263754766628294396e-04
3.350000000000000000e+02,2.696323252631698253e+00
3.360000000000000000e+02,5.612161852565997755e+00
3.370000000000000000e+02,5.318422439123512646e+00
3.380000000000000000e+02,2.480913510779118702e+00
3.390000000000000000e+02,6.152290417813169876e-01
3.400000000000000000e+02,3.557706975701843688e-01
3.410000000000000000e+02,2.194818489119073346e-01
3.420000000000000000e+02,-1.620971661268533759e-01
3.430000000000000000e+02,-3.173523585272904346e-01
3.440000000000000000e+02,-2.777131275879591854e-01
3.450000000000000000e+02,-2.885094195043718668e-01
3.460000000000000000e+02,-3.061264396241422658e-01
3.470000000000000000e+02,-3.214823901263045847e-01
3.480000000000000000e+02,-3.330958418920296760e-01
3.490000000000000000e+02,-3.236851224085814938e-01
3.500000000000000000e+02,-3.411170724804893917e-01
3.510000000000000000e+02,-3.516152752193764108e-01
3.520000000000000000e+02,-3.688797652935313920e-01
3.530000000000000000e+02,-3.859145397350778883e-01
3.540000000000000000e+02,-3.847164545604609964e-01
3.550000000000000000e+02,-4.150082468801329361e-01
3.560000000000000000e+02,-4.156054162504636551e-01
3.570000000000000000e+02,-4.172697756735339047e-01
3.580000000000000000e+02,-4.594978702579105567e-01
3.590000000000000000e+02,-4.646776417930353897e-01
3.600000000000000000e+02,-4.830673513581896228e-01
3.610000000000000000e+02,-5.064476116635108216e-01
3.620000000000000000e+02,-4.943438346591821353e-01
3.630000000000000000e+02,-4.589626869546754029e-01
3.640000000000000000e+02,-3.437298667622227244e-01
3.650000000000000000e+02,-1.976066378493108733e-01
3.660000000000000000e+02,-7.503759866699245829e-02
3.670000000000000000e+02,1.568020119140314111e-02
3.680000000000000000e+02,2.529364507912226778e-02
3.690000000000000000e+02,-2.071826922280173289e-02
3.700000000000000000e+02,-8.168165595435690485e-02
3.710000000000000000e+02,-1.107490352550571377e-01
3.720000000000000000e+02,-1.236712499603407761e-01
3.730000000000000000e+02,-1.694038016422691473e-01
3.740000000000000000e+02,-1.884132923302524742e-01
3.750000000000000000e+02,-1.961393953775579235e-01
3.760000000000000000e+02,-1.965579376091136921e-01
3.770000000000000000e+02,-1.685971400558406719e-01
3.780000000000000000e+02,-1.725729498702123776e-01
3.790000000000000000e+02,-1.542931938400542990e-01
3.800000000000000000e+02,-1.190368746395763511e-01
3.810000000000000000e+02,-1.185650659057174150e-01
3.820000000000000000e+02,-1.060345446640550277e-01
3.830000000000000000e+02,-1.103703714467358099e-01
3.840000000000000000e+02,-1.092810292363808750e-01
3.850000000000000000e+02,-1.011260202560810423e-01
3.860000000000000000e+02,-1.369627720698634032e-01
3.870000000000000000e+02,-1.445302122461302463e-01
3.880000000000000000e+02,-1.270875991534011762e-01
3.890000000000000000e+02,-1.202632712625378575e-01
3.900000000000000000e+02,-1.360856611029875873e-01
3.910000000000000000e+02,-1.772871962583434380e-01
3.920000000000000000e+02,-1.592195761662176801e-01
3.930000000000000000e+02,-1.317056706603879634e-01
3.940000000000000000e+02,-1.547261060229370433e-01
3.950000000000000000e+02,-1.823009286782486249e-01
3.960000000000000000e+02,-1.815062126718825219e-01
3.970000000000000000e+02,-6.906267047415019789e-02
3.980000000000000000e+02,1.774469645208569951e-02
3.990000000000000000e+02,-7.325930819695315732e-02
4.000000000000000000e+02,-1.179380422896290220e-01
4.010000000000000000e+02,-4.495511725131148134e-02
4.020000000000000000e+02,-7.611841219435325212e-02
4.030000000000000000e+02,-2.792601923487810778e-01
4.040000000000000000e+02,-4.376563918003709142e-01
4.050000000000000000e+02,-3.602206404070958379e-01
4.060000000000000000e+02,-2.059458415301408662e-01
4.070000000000000000e+02,-1.393942517151036675e-01
4.080000000000000000e+02,-1.536745078607592851e-01
4.090000000000000000e+02,-2.206954132800559576e-01
4.100000000000000000e+02,-2.036474185199269871e-01
4.110000000000000000e+02,-2.168294092881786483e-01
4.120000000000000000e+02,-4.842130239164506578e-01
4.130000000000000000e+02,-7.322172383234347715e-01
4.140000000000000000e+02,-6.832979347713546980e-01
4.150000000000000000e+02,1.515808865404880690e-01
4.160000000000000000e+02,2.591937950311589134e+00
4.170000000000000000e+02,5.227922699483230851e+00
4.180000000000000000e+02,4.989507007544538908e+00
4.190000000000000000e+02,2.318026564582806870e+00
4.200000000000000000e+02,5.397484096934976883e-01
4.210000000000000000e+02,3.671986400268615891e-01
4.220000000000000000e+02,2.616019692075872149e-01
4.230000000000000000e+02,-1.467898330923222971e-01
4.240000000000000000e+02,-3.203873131965522258e-01
4.250000000000000000e+02,-2.320144713464536990e-01
4.260000000000000000e+02,-2.188445253678600322e-01
4.270000000000000000e+02,-2.884526946715766926e-01
4.280000000000000000e+02,-2.652535346676395123e-01
4.290000000000000000e+02,-2.254239507407727328e-01
4.300000000000000000e+02,-2.339090187637578033e-01
4.310000000000000000e+02,-2.662975033744445774e-01
4.320000000000000000e+02,-3.082482134677003716e-01
4.330000000000000000e+02,-3.055181881921935627e-01
4.340000000000000000e+02,-3.000627640533897189e-01
4.350000000000000000e+02,-3.259546545079573532e-01
4.360000000000000000e+02,-3.499488563626790283e-01
4.370000000000000000e+02,-3.582765004185236024e-01
4.380000000000000000e+02,-3.437969172626890169e-01
4.390000000000000000e+02,-3.634469567638035081e-01
4.400000000000000000e+02,-3.935380534962225618e-01
4.410000000000000000e+02,-3.875174240603232456e-01
4.420000000000000000e+02,-4.059546490434401966e-01
4.430000000000000000e+02,-4.138017689914132990e-01
4.440000000000000000e+02,-3.714317298751890206e-01
4.450000000000000000e+02,-2.790713812658098258e-01
4.460000000000000000e+02,-1.278963491483402770e-01
4.470000000000000000e+02,7.538340586887145797e-03
4.480000000000000000e+02,8.912557515851585177e-02
4.490000000000000000e+02,1.028679230620139218e-01
4.500000000000000000e+02,6.529992317791917522e-02
4.510000000000000000e+02,2.609553162419397249e-02
4.520000000000000000e+02,-3.774494497865363285e-02
4.530000000000000000e+02,-7.446872440651484959e-02
4.540000000000000000e+02,-7.622470855257706956e-02
4.550000000000000000e+02,-1.140487544262897002e-01
4.560000000000000000e+02,-1.343607052208661556e-01
4.570000000000000000e+02,-1.239763472072965139e-01
4.580000000000000000e+02,-1.063000911940661236e-01
4.590000000000000000e+02,-9.873499660006566925e-02
4.600000000000000000e+02,-1.176152655770999200e-01
4.610000000000000000e+02,-1.066522528575338247e-01
4.620000000000000000e+02,-1.072477269885438317e-01
4.630000000000000000e+02,-1.348038230486547639e-01
4.640000000000000000e+02,-1.199702604339795420e-01
4.650000000000000000e+02,-8.862554850426641873e-02
4.660000000000000000e+02,-6.112572896562289831e-02
4.670000000000000000e+02,-7.227822000362629784e-02
4.680000000000000000e+02,-9.971436257132418324e-02
4.690000000000000000e+02,-9.036571076610996900e-02
4.700000000000000000e+02,-1.052133298871943401e-01
4.710000000000000000e+02,-1.088027317476364664e-01
4.720000000000000000e+02,-9.200949513552408865e-02
4.730000000000000000e+02,-1.018945991157651082e-01
4.740000000000000000e+02,-9.504031540119832477e-02
4.750000000000000000e+02,-1.171540988557669555e-01
4.760000000000000000e+02,-1.393623208904093413e-01
4.770000000000000000e+02,-1.143774576510175611e-01
4.780000000000000000e+02,-1.380131539666157869e-01
4.790000000000000000e+02,-1.763524666818138131e-01
4.800000000000000000e+02,-1.705637697261475072e-01
4.810000000000000000e+02,-1.461796449649253316e-01
4.820000000000000000e+02,-1.419826392894836808e-01
4.830000000000000000e+02,-1.634508311514594470e-01
4.840000000000000000e+02,-1.393295576492318277e-01
4.850000000000000000e+02,-1.216612038644950683e-01
4.860000000000000000e+02,-1.445926916596551870e-01
4.870000000000000000e+02,-1.461975449734067012e-01
4.880000000000000000e+02,-1.668014793992566025e-01
4.890000000000000000e+02,-1.801526069992843149e-01
4.900000000000000000e+02,-1.679075536425213566e-01
4.910000000000000000e+02,-1.670387989180401045e-01
4.920000000000000000e+02,-1.585534571805222170e-01
4.930000000000000000e+02,-1.637879486687362496e-01
4.940000000000000000e+02,-1.255058352711850012e-01
4.950000000000000000e+02,-7.627927952541324608e-02
4.960000000000000000e+02,-1.330043106246469042e-01
4.970000000000000000e+02,-1.258807570894124039e-01
4.980000000000000000e+02,2.847134301906012119e-02
4.990000000000000000e+02,1.499183714705019377e-01
5.000000000000000000e+02,1.873725965378669200e-01
5.010000000000000000e+02,2.350543844446494890e-01
5.020000000000000000e+02,2.785595074275314942e-01
5.030000000000000000e+02,1.926619964647459937e-01
5.040000000000000000e+02,5.729704673635036688e-02
5.050000000000000000e+02,-3.167231088315722309e-02
5.060000000000000000e+02,-1.302869772656423952e-01
5.070000000000000000e+02,-1.274757582582727589e-01
5.080000000000000000e+02,-6.042993368367934048e-02
5.090000000000000000e+02,-1.065641713433606447e-01
5.100000000000000000e+02,-1.677825602036157882e-01
5.110000000000000000e+02,-1.870452144856684928e-01
5.120000000000000000e+02,-1.832888125165372251e-01
5.130000000000000000e+02,-2.320293494422062675e-01
5.140000000000000000e+02,-4.602377956328336239e-01
5.150000000000000000e+02,-6.862748831240816916e-01
5.160000000000000000e+02,-8.004677378390948617e-01
5.170000000000000000e+02,-3.799519693069345339e-01
5.180000000000000000e+02,1.724257734330947978e+00
5.190000000000000000e+02,4.662548627733770878e+00
5.200000000000000000e+02,5.202295678931620593e+00
5.210000000000000000e+02,2.897148054505124914e+00
5.220000000000000000e+02,8.771759093659360351e-01
5.230000000000000000e+02,4.299125691449851572e-01
5.240000000000000000e+02,2.289854448774760742e-01
5.250000000000000000e+02,-2.116236924413137932e-01
5.260000000000000000e+02,-4.295049831799804263e-01
5.270000000000000000e+02,-3.933588303756564986e-01
5.280000000000000000e+02,-3.632444695920342692e-01
5.290000000000000000e+02,-3.965236548455581267e-01
5.300000000000000000e+02,-3.497976852650491186e-01
5.310000000000000000e+02,-2.960045190754502231e-01
5.320000000000000000e+02,-3.470409515338919726e-01
5.330000000000000000e+02,-3.877157256712497890e-01
5.340000000000000000e+02,-4.073879507223268637e-01
5.350000000000000000e+02,-4.183118792574605505e-01
5.360000000000000000e+02,-3.828232048960084066e-01
5.370000000000000000e+02,-3.676695785871447186e-01
5.380000000000000000e+02,-3.992522730151263355e-01
5.390000000000000000e+02,-4.198761921734258662e-01
5.400000000000000000e+02,-3.902086107870487153e-01
5.410000000000000000e+02,-3.823355096081993976e-01
5.420000000000000000e+02,-4.122106330987660994e-01
5.430000000000000000e+02,-4.060052565901626775e-01
5.440000000000000000e+02,-4.393402520542078471e-01
5.450000000000000000e+02,-4.793295364880125198e-01
5.460000000000000000e+02,-4.168629359933913037e-01
5.470000000000000000e+02,-3.237890714319698882e-01
5.480000000000000000e+02,-2.112294714180226185e-01
5.490000000000000000e+02,-1.047664310818358785e-01
5.500000000000000000e+02,-4.192960282803092492e-02
5.510000000000000000e+02,4.038099454213561063e-02
5.520000000000000000e+02,9.581863036680478285e-02
5.530000000000000000e+02,8.042685899608847944e-02
5.540000000000000000e+02,2.447214125238219434e-02
5.550000000000000000e+02,-2.481402625869397888e-02
5.560000000000000000e+02,-2.840610951140465010e-02
5.570000000000000000e+02,-4.925855978282046854e-02
5.580000000000000000e+02,-8.522778728015066585e-02
5.590000000000000000e+02,-7.952378429406793681e-02
5.600000000000000000e+02,-4.677067883518470914e-02
5.610000000000000000e+02,-3.175108878634750470e-02
5.620000000000000000e+02,-6.278117668906951776e-02
5.630000000000000000e+02,-5.489543726438366605e-02
5.640000000000000000e+02,-2.392561156516147605e-02
5.650000000000000000e+02,-6.333214822139529576e-02
5.660000000000000000e+02,-9.109611163016138879e-02
5.670000000000000000e+02,-7.035584638770486787e-02
5.680000000000000000e+02,-8.123414499115678283e-03
5.690000000000000000e+02,4.163029960864193801e-02
5.700000000000000000e+02,-2.072133577704540069e-02
5.710000000000000000e+02,-7.300584379373610544e-02
5.720000000000000000e+02,-5.833080158166465551e-02
5.730000000000000000e+02,-6.413164077753809311e-02
5.740000000000000000e+02,-8.137364792429670202e-02
5.750000000000000000e+02,-9.274352841485249133e-02
5.760000000000000000e+02,-6.088558178051624303e-02
5.770000000000000000e+02,-3.855214736397810649e-02
5.780000000000000000e+02,-8.196035022749725840e-02
5.790000000000000000e+02,-9.703195257564181664e-02
5.800000000000000000e+02,-7.533621308624426083e-02
5.810000000000000000e+02,-4.624656167243734739e-02
5.820000000000000000e+02,-6.439736394288082810e-02
5.830000000000000000e+02,-1.373526851223769440e-01
5.840000000000000000e+02,-1.146754232594929535e-01
5.850000000000000000e+02,-5.528857151558673466e-02
5.860000000000000000e+02,-8.496757377345082185e-02
5.870000000000000000e+02,-1.354109961262865702e-01
5.880000000000000000e+02,-1.470772015600723959e-01
5.890000000000000000e+02,-9.996241587913563820e-02
5.900000000000000000e+02,-6.880399494865474530e-02
5.910000000000000000e+02,-9.969751565071005572e-02
5.920000000000000000e+02,-1.246806608545285300e-01
5.930000000000000000e+02,-1.312542560187920926e-01
5.940000000000000000e+02,-1.095704390254310101e-01
5.950000000000000000e+02,-1.014465548700242137e-01
5.960000000000000000e+02,-1.220850035681456808e-01
5.970000000000000000e+02,-9.406313271452540481e-02
5.980000000000000000e+02,-6.911603704539800996e-02
5.990000000000000000e+02,-8.952194139373784165e-02
6.000000000000000000e+02,-1.200073553442319169e-01
6.010000000000000000e+02,-1.266589637294548709e-01
6.020000000000000000e+02,-6.609637637765147788e-02
6.030000000000000000e+02,7.257717499118990397e-03
6.040000000000000000e+02,6.295840122486087709e-02
6.050000000000000000e+02,1.214270394669025727e-01
6.060000000000000000e+02,1.705562254317970761e-01
6.070000000000000000e+02,1.799086906601779501e-01
6.080000000000000000e+02,7.798439698364149908e-02
6.090000000000000000e+02,-3.897107448847708655e-02
6.100000000000000000e+02,-8.082951689119126371e-02
6.110000000000000000e+02,-1.412081493066891236e-01
6.120000000000000000e+02,-1.671188616009821049e-01
6.130000000000000000e+02,-1.448109499992325522e-01
6.140000000000000000e+02,-1.463610922975283613e-01
6.150000000000000000e+02,-1.540578460811531381e-01
6.160000000000000000e+02,-2.113081425761058063e-01
6.170000000000000000e+02,-2.270760093518905953e-01
6.180000000000000000e+02,-2.219138488007234011e-01
6.190000000000000000e+02,-4.113983779337693769e-01
6.200000000000000000e+02,-6.269098917116583403e-01
6.210000000000000000e+02,-7.446749435132939965e-01
6.220000000000000000e+02,-4.083854684603283047e-01
6.230000000000000000e+02,1.437876847615190634e+00
6.240000000000000000e+02,4.164618105468604448e+00
6.250000000000000000e+02,5.084592177709541971e+00
6.260000000000000000e+02,3.431024430387445534e+00
6.270000000000000000e+02,1.277140806163185704e+00
6.280000000000000000e+02,2.378726420966413291e-01
6.290000000000000000e+02,5.547452817191884933e-02
6.300000000000000000e+02,-9.316373816167410060e-02
6.310000000000000000e+02,-3.572058447922875635e-01
6.320000000000000000e+02,-4.076938049900940553e-01
6.330000000000000000e+02,-3.174941015151931389e-01
6.340000000000000000e+02,-3.258581768728885941e-01
6.350000000000000000e+02,-3.622087981253959699e-01
6.360000000000000000e+02,-3.761155144043260568e-01
6.370000000000000000e+02,-3.605691186935097159e-01
6.380000000000000000e+02,-3.282342101977774318e-01
6.390000000000000000e+02,-3.596833198746341442e-01
6.400000000000000000e+02,-3.980310322110158228e-01
6.410000000000000000e+02,-3.983905686544810809e-01
6.420000000000000000e+02,-3.787075552207930795e-01
6.430000000000000000e+02,-3.705068717507227216e-01
6.440000000000000000e+02,-4.273630052361990228e-01
6.450000000000000000e+02,-4.459264712116468021e-01
6.460000000000000000e+02,-4.254709825775951915e-01
6.470000000000000000e+02,-4.749724483245172935e-01
6.480000000000000000e+02,-5.065224597541929663e-01
6.490000000000000000e+02,-4.990495599029048379e-01
6.500000000000000000e+02,-4.975149077565700351e-01
6.510000000000000000e+02,-4.774181737783325108e-01
6.520000000000000000e+02,-4.241384366408542661e-01
6.530000000000000000e+02,-3.016575068950869687e-01
6.540000000000000000e+02,-1.650365127494037298e-01
6.550000000000000000e+02,-6.107978311348884193e-02
6.560000000000000000e+02,3.745173787783789843e-02
6.570000000000000000e+02,9.205047457169074354e-02
6.580000000000000000e+02,8.518055971534410631e-02
6.590000000000000000e+02,2.618282197542703624e-02
6.600000000000000000e+02,-1.769180766561853635e-02
6.610000000000000000e+02,-2.540149635070575868e-02
6.620000000000000000e+02,-8.473882532927928812e-02
6.630000000000000000e+02,-1.259900213574443595e-01
6.640000000000000000e+02,-1.192596420513356847e-01
6.650000000000000000e+02,-1.338897407804616191e-01
6.660000000000000000e+02,-1.296751861106711090e-01
6.670000000000000000e+02,-1.158722205709477732e-01
6.680000000000000000e+02,-8.508527826485783041e-02
6.690000000000000000e+02,-4.947662870183278105e-02
6.700000000000000000e+02,-7.370470111251570255e-02
6.710000000000000000e+02,-9.483546185412353169e-02
6.720000000000000000e+02,-1.080789662696872988e-01
6.730000000000000000e+02,-1.174256854284712465e-01
6.740000000000000000e+02,-8.531979027812883198e-02
6.750000000000000000e+02,-8.334207817380813454e-02
6.760000000000000000e+02,-1.019255040596025591e-01
6.770000000000000000e+02,-8.135202605960389910e-02
6.780000000000000000e+02,-5.693474213927606636e-02
6.790000000000000000e+02,-9.204650974113350037e-02
6.800000000000000000e+02,-1.456060259597818651e-01
6.810000000000000000e+02,-1.066189481736352640e-01
6.820000000000000000e+02,-6.618025054585591205e-02
6.830000000000000000e+02,-1.003824041222689811e-01
6.840000000000000000e+02,-1.179623258169681527e-01
6.850000000000000000e+02,-1.162650587278693803e-01
6.860000000000000000e+02,-9.923939140497750611e-02
6.870000000000000000e+02,-1.040256767776231439e-01
6.880000000000000000e+02,-1.446934632283725097e-01
6.890000000000000000e+02,-1.273166123220751678e-01
6.900000000000000000e+02,-1.128227590641374400e-01
6.910000000000000000e+02,-1.396261914044114871e-01
6.920000000000000000e+02,-1.398199417963347235e-01
6.930000000000000000e+02,-1.401953116666885546e-01
6.940000000000000000e+02,-1.342680143776640023e-01
6.950000000000000000e+02,-6.336289821961146873e-02
6.960000000000000000e+02,6.739504174977736795e-02
6.970000000000000000e+02,1.283463768229975432e-01
6.980000000000000000e+02,1.149679310085907069e-01
6.990000000000000000e+02,1.924778736799318823e-01
7.000000000000000000e+02,2.066692851448630464e-01
7.010000000000000000e+02,3.800120464864861769e-02
7.020000000000000000e+02,-6.788248221468749788e-02
7.030000000000000000e+02,-1.052457756595062133e-01
7.040000000000000000e+02,-1.897211251239132312e-01
7.050000000000000000e+02,-2.253291779742744583e-01
7.060000000000000000e+02,-2.029538350190910334e-01
7.070000000000000000e+02,-1.859620790103407306e-01
7.080000000000000000e+02,-1.888495644951161123e-01
7.090000000000000000e+02,-2.261065719514191996e-01
7.100000000000000000e+02,-2.289999710624885942e-01
7.110000000000000000e+02,-2.463301560052841566e-01
7.120000000000000000e+02,-4.563059780561769530e-01
7.130000000000000000e+02,-7.187867117428713426e-01
7.140000000000000000e+02,-8.289393397051673107e-01
7.150000000000000000e+02,-2.495745637418851359e-01
7.160000000000000000e+02,1.969089491839408623e+00
7.170000000000000000e+02,4.646555750721579336e+00
7.180000000000000000e+02,5.036736594693805635e+00
7.190000000000000000e+02,3.162828780276782936e+00
7.200000000000000000e+02,1.185865932006241685e+00
7.210000000000000000e+02,1.998611454281792599e-01
7.220000000000000000e+02,-1.696105085421643552e-03
7.230000000000000000e+02,-1.252593472983066503e-01
7.240000000000000000e+02,-3.412160562546055487e-01
7.250000000000000000e+02,-3.763059203621693105e-01
7.260000000000000000e+02,-3.598751959573833759e-01
7.270000000000000000e+02,-3.577980824538264382e-01
7.280000000000000000e+02,-3.423472347313479824e-01
7.290000000000000000e+02,-3.740072372924194144e-01
7.300000000000000000e+02,-3.613428802963916664e-01
7.310000000000000000e+02,-3.309393806163728469e-01
7.320000000000000000e+02,-3.375387222318305680e-01
7.330000000000000000e+02,-3.498989257804340780e-01
7.340000000000000000e+02,-3.613626002061087750e-01
7.350000000000000000e+02,-3.576449011431237501e-01
7.360000000000000000e+02,-3.797933956356591700e-01
7.370000000000000000e+02,-3.732862122669389771e-01
7.380000000000000000e+02,-3.575037234192467994e-01
7.390000000000000000e+02,-4.514769196094887138e-01
7.400000000000000000e+02,-5.022140663569875096e-01
7.410000000000000000e+02,-4.461830041515990608e-01
7.420000000000000000e+02,-4.152513986119828471e-01
7.430000000000000000e+02,-4.231433073270604028e-01
7.440000000000000000e+02,-4.305968120548000488e-01
7.450000000000000000e+02,-3.635530404345412858e-01
7.460000000000000000e+02,-2.317875797501856849e-01
7.470000000000000000e+02,-1.028101523740623385e-01
7.480000000000000000e+02,1.571545913357676183e-02
7.490000000000000000e+02,8.646539530275826335e-02
7.500000000000000000e+02,9.829781300487379359e-02
7.510000000000000000e+02,4.426429273227569516e-02
7.520000000000000000e+02,-2.134607986191344037e-02
7.530000000000000000e+02,-4.514256233771687943e-02
7.540000000000000000e+02,-1.103315869556402706e-01
7.550000000000000000e+02,-1.554503897959224612e-01
7.560000000000000000e+02,-1.362665661051717103e-01
7.570000000000000000e+02,-1.441408429538156566e-01
7.580000000000000000e+02,-1.420498190310310604e-01
7.590000000000000000e+02,-1.464035284869085185e-01
7.600000000000000000e+02,-1.621408097154258543e-01
7.610000000000000000e+02,-1.379622623395843628e-01
7.620000000000000000e+02,-1.253362121980707566e-01
7.630000000000000000e+02,-1.069085347540977143e-01
7.640000000000000000e+02,-9.546942069797004216e-02
7.650000000000000000e+02,-1.141751540023709793e-01
7.660000000000000000e+02,-9.883380261583689375e-02
7.670000000000000000e+02,-7.769274847074954249e-02
7.680000000000000000e+02,-6.549495716339032159e-02
7.690000000000000000e+02,-7.082135195751956824e-02
7.700000000000000000e+02,-1.113674879619649949e-01
7.710000000000000000e+02,-1.221873716576439978e-01
7.720000000000000000e+02,-9.814644410847186973e-02
7.730000000000000000e+02,-7.941712538001070854e-02
7.740000000000000000e+02,-1.086695961649334768e-01
7.750000000000000000e+02,-1.483545373395552258e-01
7.760000000000000000e+02,-1.229423707639952790e-01
7.770000000000000000e+02,-1.166875049587637048e-01
7.780000000000000000e+02,-1.384875543195099590e-01
7.790000000000000000e+02,-1.325278211293909325e-01
7.800000000000000000e+02,-1.380010404796948864e-01
7.810000000000000000e+02,-1.404098089650829551e-01
7.820000000000000000e+02,-1.488201122837559398e-01
7.830000000000000000e+02,-1.548794453343043387e-01
7.840000000000000000e+02,-1.398335266217511363e-01
7.850000000000000000e+02,-1.580519817372578739e-01
7.860000000000000000e+02,-1.665676722661874332e-01
7.870000000000000000e+02,-1.002868843322621412e-01
7.880000000000000000e+02,4.501466910463103321e-02
7.890000000000000000e+02,1.388799052070952278e-01
7.900000000000000000e+02,6.583511361769957271e-02
7.910000000000000000e+02,9.842382170938206512e-03
7.920000000000000000e+02,6.657243580529547365e-03
7.930000000000000000e+02,-6.761562145533615842e-02
7.940000000000000000e+02,-1.897623695874106065e-01
7.950000000000000000e+02,-3.644760918133527205e-01
7.960000000000000000e+02,-4.104685140971233714e-01
7.970000000000000000e+02,-2.543103888274616531e-01
7.980000000000000000e+02,-1.571371079486612310e-01
7.990000000000000000e+02,-1.571014336717251048e-01
8.000000000000000000e+02,-2.175606146440519639e-01
8.010000000000000000e+02,-2.519665796433634419e-01
8.020000000000000000e+02,-2.418941021580827688e-01
8.030000000000000000e+02,-4.768315582622624782e-01
8.040000000000000000e+02,-7.758373380219328874e-01
8.050000000000000000e+02,-7.962960476886679073e-01
8.060000000000000000e+02,-1.414605022042918492e-01
8.070000000000000000e+02,2.156397833032222877e+00
8.080000000000000000e+02,5.009147613441460756e+00
8.090000000000000000e+02,5.168283107544156429e+00
8.100000000000000000e+02,2.627443187959090487e+00
8.110000000000000000e+02,6.829486917139016011e-01
8.120000000000000000e+02,3.513469109885251074e-01
8.130000000000000000e+02,2.109660748678399145e-01
8.140000000000000000e+02,-1.425992958241974196e-01
8.150000000000000000e+02,-2.837522009407827950e-01
8.160000000000000000e+02,-2.704549734214247714e-01
8.170000000000000000e+02,-2.738478743739301002e-01
8.180000000000000000e+02,-2.887959005982641547e-01
8.190000000000000000e+02,-2.907082891220389986e-01
8.200000000000000000e+02,-2.983514882299145854e-01
8.210000000000000000e+02,-2.992031661664523168e-01
8.220000000000000000e+02,-2.669451175608208993e-01
8.230000000000000000e+02,-2.642063758783211314e-01
8.240000000000000000e+02,-2.823937648712452897e-01
8.250000000000000000e+02,-2.826363936235297136e-01
8.260000000000000000e+02,-2.869939688850200454e-01
8.270000000000000000e+02,-2.833117485941201164e-01
8.280000000000000000e+02,-3.021726427496659872e-01
8.290000000000000000e+02,-3.125079276912196558e-01
8.300000000000000000e+02,-2.829244422197977338e-01
8.310000000000000000e+02,-2.996357270882091806e-01
8.320000000000000000e+02,-3.149729517325244310e-01
8.330000000000000000e+02,-2.988224203666597356e-01
8.340000000000000000e+02,-3.088417954359132800e-01
8.350000000000000000e+02,-2.998503864441122158e-01
8.360000000000000000e+02,-2.461515425702911486e-01
8.370000000000000000e+02,-1.271144699022095648e-01
8.380000000000000000e+02,2.015848898996499411e-02
8.390000000000000000e+02,7.878468120660438168e-02
8.400000000000000000e+02,5.992980790371456312e-02
8.410000000000000000e+02,3.764107788177427361e-02
8.420000000000000000e+02,2.205956270669133176e-02
8.430000000000000000e+02,-5.125483598290202225e-02
8.440000000000000000e+02,-1.450900270430164618e-01
8.450000000000000000e+02,-1.383001975133793249e-01
8.460000000000000000e+02,-1.161914544194943694e-01
8.470000000000000000e+02,-1.383192353500438398e-01
8.480000000000000000e+02,-1.410306367691989415e-01
8.490000000000000000e+02,-1.463336571566917765e-01
8.500000000000000000e+02,-1.525616260591338424e-01
8.510000000000000000e+02,-1.619910439658020507e-01
8.520000000000000000e+02,-1.801863633862114955e-01
8.530000000000000000e+02,-1.986400018345139684e-01
8.540000000000000000e+02,-2.314576934101897909e-01
8.550000000000000000e+02,-2.134648785240797486e-01
8.560000000000000000e+02,-1.664890010600048598e-01
8.570000000000000000e+02,-1.584096234540662562e-01
8.580000000000000000e+02,-1.531783029986600597e-01
8.590000000000000000e+02,-1.573509110100784203e-01
8.600000000000000000e+02,-1.475047715148861682e-01
8.610000000000000000e+02,-1.124530091131855786e-01
8.620000000000000000e+02,-1.068673854527076583e-01
8.630000000000000000e+02,-1.336062190367676150e-01
8.640000000000000000e+02,-1.719377337281817464e-01
8.650000000000000000e+02,-1.619895605654891879e-01
8.660000000000000000e+02,-1.510295395441794142e-01
8.670000000000000000e+02,-1.958345399416586696e-01
8.680000000000000000e+02,-1.792176457067640449e-01
8.690000000000000000e+02,-1.455637834287222265e-01
8.700000000000000000e+02,-1.750939175958486083e-01
8.710000000000000000e+02,-1.890805520027329378e-01
8.720000000000000000e+02,-1.865162990250475439e-01
8.730000000000000000e+02,-1.790053092390883616e-01
8.740000000000000000e+02,-1.737703716244153596e-01
8.750000000000000000e+02,-1.812620466073704972e-01
8.760000000000000000e+02,-1.940510168069848884e-01
8.770000000000000000e+02,-1.851774749288312150e-01
8.780000000000000000e+02,-6.722255409181410180e-02
8.790000000000000000e+02,1.017237240990516434e-02
8.800000000000000000e+02,-7.473163675045511878e-02
8.810000000000000000e+02,-8.825981130084439852e-02
8.820000000000000000e+02,-3.347161369732536140e-02
8.830000000000000000e+02,-1.061118311908735290e-01
8.840000000000000000e+02,-2.858086765159730813e-01
8.850000000000000000e+02,-4.295307372635321919e-01
8.860000000000000000e+02,-3.806172728681405104e-01
8.870000000000000000e+02,-2.264769375475922386e-01
8.880000000000000000e+02,-1.536838235087380489e-01
8.890000000000000000e+02,-1.822795863726453802e-01
8.900000000000000000e+02,-2.548306338366548296e-01
8.910000000000000000e+02,-2.305440836483864941e-01
8.920000000000000000e+02,-2.522636799385232775e-01
8.930000000000000000e+02,-5.277070350010519828e-01
8.940000000000000000e+02,-7.576455914579937057e-01
8.950000000000000000e+02,-7.090400413640918220e-01
8.960000000000000000e+02,1.669060332073393493e-01
8.970000000000000000e+02,2.683169635939894881e+00
8.980000000000000000e+02,5.230716648094529297e+00
8.990000000000000000e+02,4.876790385188799704e+00
9.000000000000000000e+02,2.298514874396478280e+00
9.010000000000000000e+02,6.136934243226600527e-01
9.020000000000000000e+02,3.724761176471420021e-01
9.030000000000000000e+02,2.015779119220560689e-01
9.040000000000000000e+02,-1.562126149912311524e-01
9.050000000000000000e+02,-2.783535978299974678e-01
9.060000000000000000e+02,-2.388067603558503005e-01
9.070000000000000000e+02,-2.583474532629400633e-01
9.080000000000000000e+02,-2.937354271718661813e-01
9.090000000000000000e+02,-2.842819516889549258e-01
9.100000000000000000e+02,-2.945751059715830400e-01
9.110000000000000000e+02,-3.036968717072256463e-01
9.120000000000000000e+02,-2.925788056469916798e-01
9.130000000000000000e+02,-2.883889894059228354e-01
9.140000000000000000e+02,-2.762984218928651869e-01
9.150000000000000000e+02,-2.966354412653673389e-01
9.160000000000000000e+02,-3.217028805418138404e-01
9.170000000000000000e+02,-3.305152017642155604e-01
9.180000000000000000e+02,-3.737705251341227330e-01
9.190000000000000000e+02,-3.768624937447446754e-01
9.200000000000000000e+02,-3.677598333759646287e-01
9.210000000000000000e+02,-4.136382058522738991e-01
9.220000000000000000e+02,-4.208659404024436279e-01
9.230000000000000000e+02,-3.964469138982273932e-01
9.240000000000000000e+02,-3.961831543806002554e-01
9.250000000000000000e+02,-3.948902394924415638e-01
9.260000000000000000e+02,-3.184731752862061116e-01
9.270000000000000000e+02,-1.582585923917723680e-01
9.280000000000000000e+02,-4.006914729710968348e-02
9.290000000000000000e+02,3.320654487980664871e-02
9.300000000000000000e+02,9.843230638677556710e-02
9.310000000000000000e+02,1.048654099487511954e-01
9.320000000000000000e+02,5.375567173090983752e-02
9.330000000000000000e+02,-3.669281786689974900e-02
9.340000000000000000e+02,-7.225507843089379323e-02
9.350000000000000000e+02,-6.809740313118183008e-02
9.360000000000000000e+02,-1.451265973232588880e-01
9.370000000000000000e+02,-1.834918022658398873e-01
9.380000000000000000e+02,-1.394348357141466654e-01
9.390000000000000000e+02,-1.279910115240171509e-01
9.400000000000000000e+02,-1.426502467371446592e-01
9.410000000000000000e+02,-1.425061456634063028e-01
9.420000000000000000e+02,-1.079463331403812398e-01
9.430000000000000000e+02,-1.138803962643820528e-01
9.440000000000000000e+02,-1.642303520450077159e-01
9.450000000000000000e+02,-1.449283650201754481e-01
9.460000000000000000e+02,-1.095064860268114698e-01
9.470000000000000000e+02,-1.038460025273470477e-01
9.480000000000000000e+02,-1.091221338391004519e-01
9.490000000000000000e+02,-1.263001884951023002e-01
9.500000000000000000e+02,-1.125483017270734326e-01
9.510000000000000000e+02,-9.867004738697475463e-02
9.520000000000000000e+02,-9.762581059007249817e-02
9.530000000000000000e+02,-1.051212717792058410e-01
9.540000000000000000e+02,-1.235882763610099966e-01
9.550000000000000000e+02,-9.845980762426403965e-02
9.560000000000000000e+02,-1.076296522971432051e-01
9.570000000000000000e+02,-1.612393257115107836e-01
9.580000000000000000e+02,-1.596853978075714886e-01
9.590000000000000000e+02,-1.583214325946948609e-01
9.600000000000000000e+02,-1.652351438879833823e-01
9.610000000000000000e+02,-1.345793797004967984e-01
9.620000000000000000e+02,-8.752245339762695919e-02
9.630000000000000000e+02,-8.147942153605898519e-02
9.640000000000000000e+02,-1.233455209501779781e-01
9.650000000000000000e+02,-7.578288626069620837e-02
9.660000000000000000e+02,1.400862150890951410e-02
9.670000000000000000e+02,-8.298761745180532889e-02
9.680000000000000000e+02,-3.377373724304637004e-01
9.690000000000000000e+02,-4.491450335281168549e-01
9.700000000000000000e+02,-2.945578023089728270e-01
9.710000000000000000e+02,-1.795462317680988629e-01
9.720000000000000000e+02,-2.011450508212619115e-01
9.730000000000000000e+02,-1.939319194725127871e-01
9.740000000000000000e+02,-2.066940728884877621e-01
9.750000000000000000e+02,-2.134234132150867047e-01
9.760000000000000000e+02,-3.189041750198669534e-01
9.770000000000000000e+02,-5.840620702211259951e-01
9.780000000000000000e+02,-7.703631779064189500e-01
9.790000000000000000e+02,-6.387037875524821384e-01
9.800000000000000000e+02,9.136617881939202990e-01
9.810000000000000000e+02,3.996684606569318898e+00
9.820000000000000000e+02,5.681674989569886591e+00
9.830000000000000000e+02,4.374479177755075554e+00
9.840000000000000000e+02,2.037273480882139776e+00
9.850000000000000000e+02,5.233119583339440606e-01
9.860000000000000000e+02,2.510740614856178665e-02
9.870000000000000000e+02,-6.579079970043646974e-02
9.880000000000000000e+02,-2.314133249244065826e-01
9.890000000000000000e+02,-3.526325394003309022e-01
9.900000000000000000e+02,-3.392461333726397577e-01
9.910000000000000000e+02,-3.238680464703174167e-01
9.920000000000000000e+02,-3.377731235444422220e-01
9.930000000000000000e+02,-3.372677662806078391e-01
9.940000000000000000e+02,-3.343594160593549858e-01
9.950000000000000000e+02,-3.724875044205883667e-01
9.960000000000000000e+02,-3.905466725563168651e-01
9.970000000000000000e+02,-3.640787784163382335e-01
9.980000000000000000e+02,-3.541905464172922513e-01
9.990000000000000000e+02,-3.756411870235966122e-01
1.000000000000000000e+03,-4.057812485882796860e-01
1.001000000000000000e+03,-4.106112253996608286e-01
1.002000000000000000e+03,-4.332568910136372908e-01
1.003000000000000000e+03,-4.817545858236724210e-01
1.004000000000000000e+03,-5.036220266592593697e-01
1.005000000000000000e+03,-5.393687583045434497e-01
1.006000000000000000e+03,-5.792683973985057744e-01
1.007000000000000000e+03,-5.811381815127011352e-01
1.008000000000000000e+03,-5.437129471357262656e-01
1.009000000000000000e+03,-4.848384996313022666e-01
1.010000000000000000e+03,-4.316748727106677896e-01
1.011000000000000000e+03,-2.950704170267393622e-01
1.012000000000000000e+03,-1.004031745515886892e-01
1.013000000000000000e+03,2.808791987668027377e-03
1.014000000000000000e+03,4.458295015406289058e-02
1.015000000000000000e+03,5.145363248723890115e-02
1.016000000000000000e+03,6.845844508258656751e-03
1.017000000000000000e+03,-5.281050911473197940e-02
1.018000000000000000e+03,-9.718390458529524434e-02
1.019000000000000000e+03,-1.129255988463766791e-01
1.020000000000000000e+03,-1.468475606207635675e-01
1.021000000000000000e+03,-1.825671311060518831e-01
1.022000000000000000e+03,-1.875345331623630707e-01
1.023000000000000000e+03,-1.935372401088906735e-01
1.024000000000000000e+03,-1.897891051587843880e-01
1.025000000000000000e+03,-1.972352614023293316e-01
1.026000000000000000e+03,-1.752464170841924185e-01
1.027000000000000000e+03,-1.341974139737974470e-01
1.028000000000000000e+03,-1.893573738982585741e-01
1.029000000000000000e+03,-1.917557168856700855e-01
1.030000000000000000e+03,-9.062467277814138800e-02
1.031000000000000000e+03,-9.478701235344037801e-02
1.032000000000000000e+03,-1.662814453917736968e-01
1.033000000000000000e+03,-1.626579416843115800e-01
1.034000000000000000e+03,-1.210433381546266729e-01
1.035000000000000000e+03,-1.570960080725128383e-01
1.036000000000000000e+03,-2.084129635892667809e-01
1.037000000000000000e+03,-1.483596521334328011e-01
1.038000000000000000e+03,-1.162404723052001265e-01
1.039000000000000000e+03,-1.608189819683524258e-01
1.040000000000000000e+03,-1.606166717425857038e-01
1.041000000000000000e+03,-1.622020499488069367e-01
1.042000000000000000e+03,-1.984883537170529511e-01
1.043000000000000000e+03,-2.001523164262283550e-01
1.044000000000000000e+03,-1.439261993772252557e-01
1.045000000000000000e+03,-1.223156232422625278e-01
1.046000000000000000e+03,-1.492938976538971119e-01
1.047000000000000000e+03,-9.091618442410583090e-02
1.048000000000000000e+03,-3.668676268133718582e-02
1.049000000000000000e+03,-1.383304825349186973e-01
1.050000000000000000e+03,-3.080944206271209462e-01
1.051000000000000000e+03,-3.605470750460488261e-01
1.052000000000000000e+03,-2.371744270757385198e-01
1.053000000000000000e+03,-1.446402940700739492e-01
1.054000000000000000e+03,-1.516259700115445974e-01
1.055000000000000000e+03,-1.659782922364037849e-01
1.056000000000000000e+03,-1.939729526972159557e-01
1.057000000000000000e+03,-1.973286488834000429e-01
1.058000000000000000e+03,-3.228606301672616308e-01
1.059000000000000000e+03,-5.687730037227622937e-01
1.060000000000000000e+03,-7.177138994387282089e-01
1.061000000000000000e+03,-4.903749142702198416e-01
1.062000000000000000e+03,1.226185674640983381e+00
1.063000000000000000e+03,4.211485995919994174e+00
1.064000000000000000e+03,5.522058669373907769e+00
1.065000000000000000e+03,3.927117614255990929e+00
1.066000000000000000e+03,1.539110261431541726e+00
1.067000000000000000e+03,2.289462222719603202e-01
1.068000000000000000e+03,-2.595661249701193204e-02
1.069000000000000000e+03,-5.679455859339304497e-02
1.070000000000000000e+03,-1.906528891199897047e-01
1.071000000000000000e+03,-2.616940639593037243e-01
1.072000000000000000e+03,-2.702163070760864594e-01
1.073000000000000000e+03,-2.727871167651491069e-01
1.074000000000000000e+03,-2.752740614071820802e-01
1.075000000000000000e+03,-2.841283027438603059e-01
1.076000000000000000e+03,-2.874162318950614914e-01
1.077000000000000000e+03,-2.717567128389692388e-01
1.078000000000000000e+03,-2.514436180323633141e-01
1.079000000000000000e+03,-2.903470455442460629e-01
1.080000000000000000e+03,-3.122909803284565355e-01
1.081000000000000000e+03,-2.687672486520748527e-01
1.082000000000000000e+03,-2.711262272630934334e-01
1.083000000000000000e+03,-3.008567882233150748e-01
1.084000000000000000e+03,-3.279440185328359458e-01
1.085000000000000000e+03,-3.510921171625306370e-01
1.086000000000000000e+03,-3.440528671146063644e-01
1.087000000000000000e+03,-3.589886132606388558e-01
1.088000000000000000e+03,-3.763219473757958289e-01
1.089000000000000000e+03,-3.636625062453558432e-01
1.090000000000000000e+03,-3.362549504383806065e-01
1.091000000000000000e+03,-2.837818629918053004e-01
1.092000000000000000e+03,-1.981235019478584658e-01
1.093000000000000000e+03,-5.312439833834663866e-02
1.094000000000000000e+03,7.654051096401066900e-02
1.095000000000000000e+03,1.307994846659538968e-01
1.096000000000000000e+03,1.426443063480370976e-01
1.097000000000000000e+03,8.179062051353393203e-02
1.098000000000000000e+03,1.652471553357518982e-02
1.099000000000000000e+03,-9.635820304966166705e-03
1.100000000000000000e+03,-6.483022548869457613e-02
1.101000000000000000e+03,-1.042271844927992602e-01
1.102000000000000000e+03,-1.132967689202700190e-01
1.103000000000000000e+03,-1.252871202900258940e-01
1.104000000000000000e+03,-1.468057476477554746e-01
1.105000000000000000e+03,-1.539594326244253519e-01
1.106000000000000000e+03,-1.130464347356024274e-01
1.107000000000000000e+03,-1.123677561335769404e-01
1.108000000000000000e+03,-1.335223998269285395e-01
1.109000000000000000e+03,-1.081335340160216874e-01
1.110000000000000000e+03,-1.301974278549620501e-01
1.111000000000000000e+03,-1.635744405215900921e-01
1.112000000000000000e+03,-1.384119700416708287e-01
1.113000000000000000e+03,-1.111459800744480780e-01
1.114000000000000000e+03,-1.167474595541999755e-01
1.115000000000000000e+03,-1.379613381164087604e-01
1.116000000000000000e+03,-1.189045337874626851e-01
1.117000000000000000e+03,-1.115972377634899537e-01
1.118000000000000000e+03,-1.428128669662354078e-01
1.119000000000000000e+03,-1.316879035862348057e-01
1.120000000000000000e+03,-1.210454672394032094e-01
1.121000000000000000e+03,-1.320513843647272978e-01
1.122000000000000000e+03,-1.479250511085804798e-01
1.123000000000000000e+03,-1.845429940246423595e-01
1.124000000000000000e+03,-2.030207357889248776e-01
1.125000000000000000e+03,-1.889589271665823023e-01
1.126000000000000000e+03,-1.358464123763057085e-01
1.127000000000000000e+03,-1.195187050944322843e-01
1.128000000000000000e+03,-1.504431070088950995e-01
1.129000000000000000e+03,-8.321509895570963766e-02
1.130000000000000000e+03,-4.256840596042289759e-02
1.131000000000000000e+03,-2.051435635710780470e-01
1.132000000000000000e+03,-4.315645238054619526e-01
1.133000000000000000e+03,-4.711250547148752577e-01
1.134000000000000000e+03,-3.002630361417154004e-01
1.135000000000000000e+03,-1.970373504838855427e-01
1.136000000000000000e+03,-1.994619816431461856e-01
1.137000000000000000e+03,-2.094505620681805513e-01
1.138000000000000000e+03,-2.552401544877034301e-01
1.139000000000000000e+03,-2.535121097008332103e-01
1.140000000000000000e+03,-4.005253361490495045e-01
1.141000000000000000e+03,-7.112392213495920545e-01
1.142000000000000000e+03,-8.160060457212875429e-01
1.143000000000000000e+03,-4.711232728345678966e-01
1.144000000000000000e+03,1.303027245827404146e+00
1.145000000000000000e+03,4.331746138086201903e+00
1.146000000000000000e+03,5.481782792999642773e+00
1.147000000000000000e+03,3.408728061539862964e+00
1.148000000000000000e+03,8.746485951775470058e-01
1.149000000000000000e+03,2.456136866455149725e-02
1.150000000000000000e+03,7.900973309572394132e-02
1.151000000000000000e+03,-8.350013077978690745e-02
1.152000000000000000e+03,-3.303076061427488441e-01
1.153000000000000000e+03,-3.539137726086840630e-01
1.154000000000000000e+03,-3.108327343535676190e-01
1.155000000000000000e+03,-3.220405928193248446e-01
1.156000000000000000e+03,-3.556266454557678869e-01
1.157000000000000000e+03,-3.647268686442930452e-01
1.158000000000000000e+03,-3.652931881524099089e-01
1.159000000000000000e+03,-3.583269986291140463e-01
1.160000000000000000e+03,-3.371205882461892345e-01
1.161000000000000000e+03,-3.742022275921459973e-01
1.162000000000000000e+03,-3.978307693554917757e-01
1.163000000000000000e+03,-3.550917009343281805e-01
1.164000000000000000e+03,-3.464834528024598459e-01
1.165000000000000000e+03,-3.691038937426742716e-01
1.166000000000000000e+03,-3.900182099141399350e-01
1.167000000000000000e+03,-3.742959566493268553e-01
1.168000000000000000e+03,-3.462404879319262441e-01
1.169000000000000000e+03,-3.651455634645481285e-01
1.170000000000000000e+03,-3.471191004167022420e-01
1.171000000000000000e+03,-3.061859673379488944e-01
1.172000000000000000e+03,-2.825495377653018392e-01
1.173000000000000000e+03,-2.092895311604285880e-01
1.174000000000000000e+03,-1.092144734141236861e-01
1.175000000000000000e+03,-6.033449473434649747e-03
1.176000000000000000e+03,6.610665008688297595e-02
1.177000000000000000e+03,9.354829293758193387e-02
1.178000000000000000e+03,9.933352426650786382e-02
1.179000000000000000e+03,1.704717939621947995e-02
1.180000000000000000e+03,-9.689781658630668149e-02
1.181000000000000000e+03,-1.464603113716859695e-01
1.182000000000000000e+03,-1.672810361714151539e-01
1.183000000000000000e+03,-1.853862374792173973e-01
1.184000000000000000e+03,-2.221798152720786124e-01
1.185000000000000000e+03,-2.303975233962660130e-01
1.186000000000000000e+03,-1.787049608073615348e-01
1.187000000000000000e+03,-1.580462329501297336e-01
1.188000000000000000e+03,-1.901722225785058007e-01
1.189000000000000000e+03,-2.069996606311647336e-01
1.190000000000000000e+03,-1.784862847687909149e-01
1.191000000000000000e+03,-1.839279292539225397e-01
1.192000000000000000e+03,-2.164946181809934422e-01
1.193000000000000000e+03,-1.734461597562771407e-01
1.194000000000000000e+03,-1.463497300509326027e-01
1.195000000000000000e+03,-1.669075722019986441e-01
1.196000000000000000e+03,-1.487675386489593077e-01
1.197000000000000000e+03,-1.373634685794176691e-01
1.198000000000000000e+03,-1.390517132845096315e-01
1.199000000000000000e+03,-1.379401970899779284e-01
1.200000000000000000e+03,-1.337274609897844968e-01
1.201000000000000000e+03,-1.214355083423833415e-01
1.202000000000000000e+03,-1.376890421576112411e-01
1.203000000000000000e+03,-1.485730403796226562e-01
1.204000000000000000e+03,-1.591892291911100599e-01
1.205000000000000000e+03,-1.808266300013746941e-01
1.206000000000000000e+03,-1.936676536065549681e-01
1.207000000000000000e+03,-2.308831492288319076e-01
1.208000000000000000e+03,-1.956724300399690641e-01
1.209000000000000000e+03,-1.151074500753551527e-01
1.210000000000000000e+03,-1.147479606598501983e-01
1.211000000000000000e+03,-7.503300692690309526e-02
1.212000000000000000e+03,-3.655893599111643272e-02
1.213000000000000000e+03,-1.542229215543884369e-01
1.214000000000000000e+03,-3.395324573127472267e-01
1.215000000000000000e+03,-4.068419090294693174e-01
1.216000000000000000e+03,-2.910788685009200183e-01
1.217000000000000000e+03,-1.861386516170219496e-01
1.218000000000000000e+03,-1.632576920695588130e-01
1.219000000000000000e+03,-1.633022432044043404e-01
1.220000000000000000e+03,-2.435956412176258079e-01
1.221000000000000000e+03,-2.401768715591049153e-01
1.222000000000000000e+03,-2.492758028189519526e-01
1.223000000000000000e+03,-5.489076295691809326e-01
1.224000000000000000e+03,-7.858361779193877572e-01
1.225000000000000000e+03,-6.010942899733108247e-01
1.226000000000000000e+03,6.548957759552014313e-01
1.227000000000000000e+03,3.546599796422035489e+00
1.228000000000000000e+03,5.784034430343294453e+00
1.229000000000000000e+03,4.546859264250493915e+00
1.230000000000000000e+03,1.604601081003059537e+00
1.231000000000000000e+03,3.084751270491521424e-01
1.232000000000000000e+03,3.784220618498662647e-01
1.233000000000000000e+03,1.827790591963680544e-01
1.234000000000000000e+03,-1.853526370574309079e-01
1.235000000000000000e+03,-2.577929459064359219e-01
1.236000000000000000e+03,-1.886244378485308626e-01
1.237000000000000000e+03,-1.898219065248748505e-01
1.238000000000000000e+03,-2.396052834229061845e-01
1.239000000000000000e+03,-2.239073617335440303e-01
1.240000000000000000e+03,-2.176035623006022379e-01
1.241000000000000000e+03,-2.732060172933942210e-01
1.242000000000000000e+03,-3.115198758265508294e-01
1.243000000000000000e+03,-3.194384845652059601e-01
1.244000000000000000e+03,-2.857103577684126927e-01
1.245000000000000000e+03,-2.639817486086082909e-01
1.246000000000000000e+03,-2.738151970598002860e-01
1.247000000000000000e+03,-2.526188457435825652e-01
1.248000000000000000e+03,-2.441606239146449642e-01
1.249000000000000000e+03,-2.517994544088880682e-01
1.250000000000000000e+03,-2.805845217716381179e-01
1.251000000000000000e+03,-3.279910329983634076e-01
1.252000000000000000e+03,-3.050264233094332478e-01
1.253000000000000000e+03,-2.611564299949365453e-01
1.254000000000000000e+03,-2.263004569350802742e-01
1.255000000000000000e+03,-1.752037878306756669e-01
1.256000000000000000e+03,-1.189915756204988073e-01
1.257000000000000000e+03,1.009722595014039565e-03
1.258000000000000000e+03,1.111063006996319685e-01
1.259000000000000000e+03,1.297739599880732286e-01
1.260000000000000000e+03,1.186603702209183819e-01
1.261000000000000000e+03,8.853707063398578991e-02
1.262000000000000000e+03,5.353954632578168671e-02
1.263000000000000000e+03,1.215866348296969950e-03
1.264000000000000000e+03,-6.575328819624802479e-02
1.265000000000000000e+03,-8.965630653214497203e-02
1.266000000000000000e+03,-1.020250466708778891e-01
1.267000000000000000e+03,-1.265416804586692590e-01
1.268000000000000000e+03,-1.586546654829444347e-01
1.269000000000000000e+03,-1.699111020554558427e-01
1.270000000000000000e+03,-1.554748304699928030e-01
1.271000000000000000e+03,-1.757787544867265295e-01
1.272000000000000000e+03,-1.752784095108678997e-01
1.273000000000000000e+03,-1.449833480733730973e-01
1.274000000000000000e+03,-1.334975363103737822e-01
1.275000000000000000e+03,-1.110591147306162624e-01
1.276000000000000000e+03,-1.301707090835865777e-01
1.277000000000000000e+03,-1.566273094766391927e-01
1.278000000000000000e+03,-1.312344656121024744e-01
1.279000000000000000e+03,-1.297643237957667450e-01


==> data/Ex02_EEG_wrong.csv <==
0.000000000000000000e+00,1.057507135026623413e+00,-1.170267634640867055e-01
1.000000000000000000e+00,1.063958534432295711e+00,-1.105720698348837683e+00
2.000000000000000000e+00,5.871106780344955700e-01,2.816127870178214421e-01
3.000000000000000000e+00,2.209647839756361254e-01,2.927421916818054637e+00
4.000000000000000000e+00,9.272390033399771081e-01,1.484276701001481458e+00
5.000000000000000000e+00,2.029694094462298537e+00,-1.367460749083520222e+00
6.000000000000000000e+00,2.195925849426685339e+00,-7.707292040615146833e-01
7.000000000000000000e+00,1.334093955687721822e+00,3.981889851537588898e-01
8.000000000000000000e+00,1.342852511710159291e+00,-7.761897685535594782e-01
9.000000000000000000e+00,1.987971064331531812e+00,-1.855295648754031745e+00
1.000000000000000000e+01,7.763130388573467044e-01,-1.091117975377174032e+00
1.100000000000000000e+01,-1.231791711164465841e+00,5.955600439025237058e-01
1.200000000000000000e+01,-1.609967343718545330e+00,1.297349624946375402e+00
1.300000000000000000e+01,-1.361952413624640590e+00,1.749778307684811060e-02
1.400000000000000000e+01,-1.796974674679545636e+00,-9.438310314015893043e-01
1.500000000000000000e+01,-2.053769279069763698e+00,-7.105829256274719119e-02
1.600000000000000000e+01,-1.551407081894011331e+00,4.232499781284900231e-01
1.700000000000000000e+01,-1.050489386136226555e+00,-9.948770424929442857e-02
1.800000000000000000e+01,-7.168738793979573254e-01,-2.587477896462075377e-01
1.900000000000000000e+01,-4.116577811323715586e-02,-2.424201219660798712e-01
2.000000000000000000e+01,2.679964851481368426e-01,-1.992971546426650087e-01
2.100000000000000000e+01,-2.248560805685951292e-01,1.246260414186102089e-01
2.200000000000000000e+01,-4.342411629893327962e-01,1.719714744758668867e-01
2.300000000000000000e+01,-1.826166695848332189e-01,-7.307540850665555747e-03
2.400000000000000000e+01,-2.333690831199805027e-01,1.126770058002190544e-01
2.500000000000000000e+01,-4.904318992950466027e-01,3.843881650161414809e-01
2.600000000000000000e+01,-4.477991855121090659e-01,3.872700759688296746e-01
2.700000000000000000e+01,-2.305064357276073450e-01,2.081501517035688198e-01
2.800000000000000000e+01,-4.088433181447926890e-01,3.185840131099087480e-01
2.900000000000000000e+01,-7.069712481142850224e-01,4.437928234603772948e-01
3.000000000000000000e+01,-4.463354884204609463e-01,3.111833403066581738e-01
3.100000000000000000e+01,-7.941990677943233656e-02,5.065388994650273924e-01
3.200000000000000000e+01,-5.894556438965069256e-02,8.072441353189632185e-01
3.300000000000000000e+01,-7.743461847922607222e-02,5.244916136959284492e-01
3.400000000000000000e+01,-9.441230821944572582e-02,-3.890509612740782747e-02
3.500000000000000000e+01,-9.124793771549315202e-02,-3.080677686950091809e-01
3.600000000000000000e+01,-5.194066161131017170e-03,6.788584713364426149e-02
3.700000000000000000e+01,-1.188916818625172928e-01,7.078805063922833929e-01
3.800000000000000000e+01,-3.001278531985517306e-01,5.446187205720637303e-01
3.900000000000000000e+01,-1.929328652460716997e-01,-1.329932716720261532e-01
4.000000000000000000e+01,-1.596684698634153465e-01,2.882686389742513886e-02
4.100000000000000000e+01,-4.562277639828046794e-01,7.355899507997450959e-01
4.200000000000000000e+01,-5.046460633089915326e-01,7.147071582408563994e-01
4.300000000000000000e+01,-1.464533814607685835e-01,2.506189579608162354e-01
4.400000000000000000e+01,-5.835192542111295594e-02,2.416755875000665132e-01
4.500000000000000000e+01,-2.412912361729366850e-01,2.374560622328334425e-01
4.600000000000000000e+01,-7.069741877659160845e-02,-3.622535884128319505e-01
4.700000000000000000e+01,1.516820505867193247e-01,-7.956563001712155803e-01
4.800000000000000000e+01,-1.786113814329020819e-02,-4.568421364568127085e-01
4.900000000000000000e+01,-2.970396329196528865e-02,-1.846998692645399343e-01
5.000000000000000000e+01,1.962548104799407001e-01,-3.678061776883868039e-01
5.100000000000000000e+01,1.156472444040361897e-01,-3.232739408760363364e-01
5.200000000000000000e+01,-9.011279099345407412e-04,-3.164539617831436114e-01
5.300000000000000000e+01,6.563322766878963710e-02,-6.931812659128272491e-01
5.400000000000000000e+01,-1.415192505937191460e-02,-5.927981370694042074e-01
5.500000000000000000e+01,-9.891475823905628018e-03,-1.792242138328648260e-01
5.600000000000000000e+01,2.268292998505773705e-01,-2.781913119394043288e-01
5.700000000000000000e+01,3.216133052225930711e-01,-2.734753423701473674e-01
5.800000000000000000e+01,2.624969307290699327e-01,3.032299469784464560e-02
5.900000000000000000e+01,1.092279504336711310e-01,-3.264823776207297079e-02
6.000000000000000000e+01,-4.456892960476484256e-02,-1.301911763979693992e-01
6.100000000000000000e+01,1.032318377294730583e-01,-9.893081402943847136e-02
6.200000000000000000e+01,2.233365382246226827e-01,-1.783537323643381023e-01
6.300000000000000000e+01,4.354353855626011405e-02,1.427820610917523159e-01
6.400000000000000000e+01,4.662282531277382042e-02,5.736206404326582575e-01
6.500000000000000000e+01,1.999299413951848847e-01,2.852603861303661947e-01
6.600000000000000000e+01,1.221731798068336067e-01,-1.162619487396935186e-01
6.700000000000000000e+01,-1.609031489905580342e-02,-3.254450884973094510e-02
6.800000000000000000e+01,-4.112344431357572994e-02,1.855401296143740497e-01
6.900000000000000000e+01,1.305030757478753967e-01,4.018665311402303542e-01
7.000000000000000000e+01,4.242646605441679486e-01,3.047743067686193852e-01
7.100000000000000000e+01,4.063472667224062862e-01,-2.007675923799721318e-01
7.200000000000000000e+01,2.102094928422634790e-01,-2.075047287288070974e-01
7.300000000000000000e+01,2.755282796194618022e-01,2.784649476030374715e-01
7.400000000000000000e+01,2.790246814290071042e-01,4.675715904929155231e-01
7.500000000000000000e+01,1.026926930367785123e-01,6.161528837776907297e-01
7.600000000000000000e+01,2.651585353052872684e-01,6.259285029223560226e-01
7.700000000000000000e+01,5.504241375915233103e-01,5.203670147191601786e-02
7.800000000000000000e+01,3.571270226663876834e-01,-2.932063062568260325e-01
7.900000000000000000e+01,3.887099040206584005e-02,-1.601157853106536730e-02
8.000000000000000000e+01,1.291931952934961270e-01,5.630658291920379033e-02
8.100000000000000000e+01,3.171480197749610430e-01,-3.779843744509427950e-01
8.200000000000000000e+01,3.075912380452174855e-01,-5.471935443326036985e-01
8.300000000000000000e+01,3.262670358353697009e-01,2.971192980914241083e-02
8.400000000000000000e+01,2.985733231720092418e-01,3.172639711971046994e-01
8.500000000000000000e+01,9.465961356081740996e-02,-2.898961874297993346e-01
8.600000000000000000e+01,7.580202910664986249e-02,-7.286722053344697470e-01
8.700000000000000000e+01,9.043063770102288679e-02,-7.632254975300722943e-01
8.800000000000000000e+01,-1.835592318661408429e-01,-8.031191038129179560e-01
8.900000000000000000e+01,-1.072454440043134477e-01,-5.745366008325558660e-01
9.000000000000000000e+01,3.174695988878748487e-01,-5.106029496625502651e-01
9.100000000000000000e+01,1.924439292546612779e-01,-8.096104865216923185e-01
9.200000000000000000e+01,-2.005686443071953984e-01,-5.808572874285719001e-01
9.300000000000000000e+01,-2.744189154506141981e-01,-3.310421310540425516e-02
9.400000000000000000e+01,-2.586408163895640433e-01,-2.133428097462507569e-02
9.500000000000000000e+01,-1.929229720732146269e-01,-3.643555532937159946e-01
9.600000000000000000e+01,-1.176447815550415721e-01,-5.836996720836300501e-01
9.700000000000000000e+01,-1.664863430163065205e-01,-5.796874307663213433e-01
9.800000000000000000e+01,-1.340776812552782471e-01,-4.349373123364231875e-01
9.900000000000000000e+01,-7.101755537535119067e-02,-4.971973363279708763e-02
1.000000000000000000e+02,-1.177767918581764522e-01,5.327816728778003164e-01
1.010000000000000000e+02,-1.530733203615621818e-01,5.940079959624962047e-01
1.020000000000000000e+02,-1.500559798459045469e-01,8.277175374959180876e-02
1.030000000000000000e+02,-8.985507343374524170e-02,6.543396649455086866e-02
1.040000000000000000e+02,-5.763502562020560160e-02,5.950667935156039867e-01
1.050000000000000000e+02,-1.938373184419064643e-01,7.080538767695980784e-01
1.060000000000000000e+02,-2.635025336106189831e-01,4.593405022960121431e-01
1.070000000000000000e+02,-1.287194733639068223e-01,3.840560223455301569e-01
1.080000000000000000e+02,-1.060906171614919846e-01,4.089022352190549436e-01
1.090000000000000000e+02,-2.955268436200756410e-01,7.007227861246013711e-01
1.100000000000000000e+02,-3.521160756237150524e-01,1.063611693504253441e+00
1.110000000000000000e+02,-1.942684331603324044e-01,6.650232991280544681e-01
1.120000000000000000e+02,-1.696421651484265880e-01,2.232026696147379752e-01
1.130000000000000000e+02,-2.850872421306542837e-01,5.247096355710778592e-01
1.140000000000000000e+02,-2.465491918982042063e-01,5.146919348527985161e-01
1.150000000000000000e+02,-2.090031658918898028e-01,3.277412738274844139e-01
1.160000000000000000e+02,-3.193330330491611080e-01,6.373815879845832200e-01
1.170000000000000000e+02,-2.317029619085601011e-01,4.643815958828986235e-01
1.180000000000000000e+02,-4.885834165875319740e-02,1.672227172261702421e-01
1.190000000000000000e+02,-2.247860235543734930e-01,4.695604482312411010e-01
1.200000000000000000e+02,-3.290058135515911419e-01,2.681190056175036251e-01
1.210000000000000000e+02,3.661802539750450003e-02,2.794331780880961527e-02
1.220000000000000000e+02,2.401561332848292096e-01,5.240996741627224065e-01
1.230000000000000000e+02,1.194996939706698957e-01,3.499883327292876434e-01
1.240000000000000000e+02,1.492487253848022721e-01,-2.667516308815013337e-01
1.250000000000000000e+02,1.640302373635697253e-01,-1.038060839373868283e-01
1.260000000000000000e+02,5.589589848996484936e-03,-3.935876066665645184e-02
1.270000000000000000e+02,-6.250194293748269347e-02,-3.001642238797339601e-01
1.280000000000000000e+02,-6.831638736008259494e-02,-1.569609707344249427e-01
1.290000000000000000e+02,-1.212028894760403958e-01,-1.695440974083669838e-01
1.300000000000000000e+02,-2.106004567196445854e-01,-4.312316709210650134e-01
1.310000000000000000e+02,-2.576977208843735379e-01,-3.112500263947001744e-01
1.320000000000000000e+02,-7.935287725877654408e-02,-2.279174321048133278e-01
1.330000000000000000e+02,1.015235443988556363e-01,-4.158224159688229116e-01
1.340000000000000000e+02,-7.061329838495874166e-03,-4.226080378033642559e-01
1.350000000000000000e+02,-4.080234462889046482e-02,-4.526832431603440843e-01
1.360000000000000000e+02,1.444277282822867270e-01,-7.189810469296775697e-01
1.370000000000000000e+02,1.141956282492867930e-01,-8.412844992308905478e-01
1.380000000000000000e+02,-4.006988120020333471e-02,-7.509620668978589375e-01
1.390000000000000000e+02,3.560243871443156266e-02,-6.258100004187375776e-01
1.400000000000000000e+02,1.709052064185398456e-02,-4.190558281496828408e-01
1.410000000000000000e+02,-2.346399832614824155e-01,-1.996840753128223123e-01
1.420000000000000000e+02,-9.004279857297510514e-02,-1.273367238948954483e-01
1.430000000000000000e+02,4.895862813408911052e-01,-5.601949510428688717e-02
1.440000000000000000e+02,7.015550725692949463e-01,2.247480358414880725e-02
1.450000000000000000e+02,4.310222908452123747e-01,-2.067068482651746308e-01
1.460000000000000000e+02,2.536633355465212070e-01,-3.480177555618906293e-01
1.470000000000000000e+02,2.817848764712179155e-01,1.353046763117028151e-01
1.480000000000000000e+02,2.947541861853008593e-01,4.277997198378891697e-01
1.490000000000000000e+02,2.259104970391868361e-01,3.624874206206173122e-02
1.500000000000000000e+02,1.423891033871567124e-01,-1.364754191722969412e-01
1.510000000000000000e+02,1.625199641438009601e-01,-7.725984186313869517e-02
1.520000000000000000e+02,1.985576806258901594e-01,-3.447880325396134316e-01
1.530000000000000000e+02,1.045103405462741303e-01,-2.495133362370481611e-01
1.540000000000000000e+02,9.310707633551323914e-03,2.925584968604834635e-01
1.550000000000000000e+02,1.678292059889048907e-02,1.187852082105541746e-01
1.560000000000000000e+02,9.651110743744170661e-02,-4.845413757796270815e-01
1.570000000000000000e+02,1.714544757821907794e-01,-2.759309681933719838e-01
1.580000000000000000e+02,1.463817337320951206e-01,2.874712630389312240e-01
1.590000000000000000e+02,1.988524699510574589e-01,2.732641954092918102e-01
1.600000000000000000e+02,3.713222099777142016e-01,1.672904837798256661e-01
1.610000000000000000e+02,3.958767502212400258e-01,2.607259883609420736e-01
1.620000000000000000e+02,3.997174725902911119e-01,8.405102775501578638e-02
1.630000000000000000e+02,3.988705097501879515e-01,5.894784334715739288e-02
1.640000000000000000e+02,2.003511385703735381e-01,4.630906956360217319e-01
1.650000000000000000e+02,2.305273806685933236e-01,3.516894896734475973e-01
1.660000000000000000e+02,3.720137372556281408e-01,-2.048370931721276433e-01
1.670000000000000000e+02,-4.680637387897416263e-02,-1.868165430703393193e-01
1.680000000000000000e+02,-4.480424757519271273e-01,8.892446443870312411e-02
1.690000000000000000e+02,-2.877574312915043842e-01,5.042985156957783405e-02
1.700000000000000000e+02,-2.023535871772544625e-01,4.860785438340087250e-02
1.710000000000000000e+02,-3.106970454214880717e-01,1.188873444671840474e-01
1.720000000000000000e+02,-2.526308094844985641e-01,8.713487580376874653e-02
1.730000000000000000e+02,-2.450763323845630282e-01,1.483290268682973534e-01
1.740000000000000000e+02,-4.208254681540446462e-01,2.101325585858122014e-01
1.750000000000000000e+02,-4.686963854210415836e-01,9.420092206616248465e-02
1.760000000000000000e+02,-3.051861103480257298e-01,9.738842766606695123e-02
1.770000000000000000e+02,-2.673889884628033453e-01,3.349266649384803896e-01
1.780000000000000000e+02,-4.735693218210272892e-01,2.938126061616347373e-01
1.790000000000000000e+02,-5.885844266854018958e-01,-8.781949146968448527e-02
1.800000000000000000e+02,-4.661487987000012545e-01,-2.285330456146264858e-02
1.810000000000000000e+02,-3.155875546180225699e-01,4.091384210967960455e-01
1.820000000000000000e+02,-2.578470930545657680e-01,4.017672826862544455e-01
1.830000000000000000e+02,-2.231335981381956102e-01,2.618197439181197406e-01
1.840000000000000000e+02,-1.462460945889896280e-01,2.746717125102460799e-01
1.850000000000000000e+02,-8.204188888422933590e-02,7.835708344448977236e-02
1.860000000000000000e+02,-6.415069892055541567e-02,5.121279594092866677e-02
1.870000000000000000e+02,-7.808443167839611287e-02,2.191311482678892641e-01
1.880000000000000000e+02,-1.428293613850182830e-01,1.068513352279658463e-01
1.890000000000000000e+02,-1.134657086299813711e-01,1.577119757481393603e-01
1.900000000000000000e+02,3.108751492542380715e-02,3.428826246257079546e-01
1.910000000000000000e+02,-3.269682773649548041e-02,1.371285776372344611e-01
1.920000000000000000e+02,-1.623435956670572500e-01,2.923833348649037059e-02
1.930000000000000000e+02,-2.876098235768430062e-03,2.021238246865765809e-01
1.940000000000000000e+02,1.695795526125186067e-02,2.394093024407535630e-01
1.950000000000000000e+02,-2.779933847489924892e-01,2.331852218899658213e-01
1.960000000000000000e+02,-2.020518039239549701e-01,1.165258957269544315e-01
1.970000000000000000e+02,2.104746691859289975e-01,-1.822849486817755271e-01
1.980000000000000000e+02,3.169355559609177697e-01,-3.119873688190611394e-01
1.990000000000000000e+02,3.149555173064942926e-01,-4.100019710879840851e-01
2.000000000000000000e+02,4.644589048994419156e-01,-6.691296545329622480e-01
2.010000000000000000e+02,3.963016737615290830e-01,-7.033725805967383504e-01
2.020000000000000000e+02,1.793553641977274626e-01,-3.962133269662897472e-01
2.030000000000000000e+02,1.205397633536845065e-01,-7.963965752431667600e-02
2.040000000000000000e+02,5.569292574704524240e-02,1.061114427653917294e-02
2.050000000000000000e+02,3.897660059376828467e-02,-5.882140383247560361e-02
2.060000000000000000e+02,2.114401682024441564e-01,4.042239388762335246e-03
2.070000000000000000e+02,2.617264899519254895e-01,2.558363365129834310e-01
2.080000000000000000e+02,1.538355956198243779e-01,3.121521781566330977e-01
2.090000000000000000e+02,8.821449032276704183e-02,1.562482501241740235e-02
2.100000000000000000e+02,3.831474881773445137e-03,-1.411422940881065791e-01
2.110000000000000000e+02,6.600180079330632277e-02,1.022134274545131172e-01
2.120000000000000000e+02,2.924395393833731926e-01,2.459990013570589329e-01
2.130000000000000000e+02,2.096543158954003450e-01,-2.338097568858089079e-04
2.140000000000000000e+02,-4.222321948649756379e-02,-3.016297044513030490e-01
2.150000000000000000e+02,5.749178155936984433e-03,-3.602904599371472560e-01
2.160000000000000000e+02,1.446383176169500351e-01,-1.935811249170833470e-01
2.170000000000000000e+02,1.928989675526746328e-01,4.057448298486013294e-02
2.180000000000000000e+02,2.406848301887772601e-01,2.467620276064166895e-01
2.190000000000000000e+02,2.380949443449386915e-01,2.801383358563779291e-01
2.200000000000000000e+02,2.052591791262169119e-01,1.277558128055049673e-03
2.210000000000000000e+02,1.126167986559689360e-01,-1.797404602348379454e-01
2.220000000000000000e+02,2.144127138044530853e-02,3.745400290567802576e-02
2.230000000000000000e+02,8.289071442035234050e-02,7.316182731499071279e-02
2.240000000000000000e+02,1.062675560420842276e-02,-2.893857394406140759e-01
2.250000000000000000e+02,-2.091972615423517423e-01,-4.976637080746300068e-01
2.260000000000000000e+02,-1.550290695498607874e-01,-3.860217549872723142e-01
2.270000000000000000e+02,-2.755683882939343691e-03,-1.740965532354335488e-01
2.280000000000000000e+02,-3.481371879549689796e-02,2.621944914729949089e-02
2.290000000000000000e+02,-4.604745237516918999e-02,1.299029019686924191e-01
2.300000000000000000e+02,6.558530257643545303e-02,-1.329294776487777996e-01
2.310000000000000000e+02,1.457856395429426022e-01,-7.493025234334675933e-01
2.320000000000000000e+02,1.843313794192433241e-02,-8.787794208500251392e-01
2.330000000000000000e+02,-1.495620308079594341e-01,-4.391558219042840938e-01
2.340000000000000000e+02,-2.342373423917495576e-02,-5.681811777406393649e-01
2.350000000000000000e+02,6.956459980866744330e-02,-1.081174918465324319e+00
2.360000000000000000e+02,-1.489025621067177618e-01,-8.723782662264741861e-01
2.370000000000000000e+02,-1.915766044861776096e-01,-3.140598838914269719e-01
2.380000000000000000e+02,-7.724631011250292223e-02,-3.909966684555641336e-01
2.390000000000000000e+02,-1.642069294133235713e-01,-9.347033265348438924e-01
2.400000000000000000e+02,-9.746757126780924985e-02,-8.685649171633123000e-01
2.410000000000000000e+02,7.445983121537588789e-02,-9.509199613208776936e-02
2.420000000000000000e+02,-7.498371593507209554e-02,1.651287282579975424e-01
2.430000000000000000e+02,-1.116191579951327784e-01,-4.379217794281897724e-02
2.440000000000000000e+02,3.867117970682010936e-02,2.664329437262590861e-01
2.450000000000000000e+02,-2.839523689044274324e-01,5.779401615444473839e-01
2.460000000000000000e+02,-6.249606032720590454e-01,5.066636674007817254e-01
2.470000000000000000e+02,-2.670252094154761391e-01,7.476825220596802213e-01
2.480000000000000000e+02,-1.307708986240984361e-01,9.722276816658730336e-01
2.490000000000000000e+02,-8.771438548902176224e-01,7.190715029343149878e-01
2.500000000000000000e+02,-1.173623892857598161e+00,6.273431804925393429e-01
2.510000000000000000e+02,-3.123322060057378002e-01,6.899579293468651731e-01
2.520000000000000000e+02,3.969124258226242041e-01,4.442933151751273235e-01
2.530000000000000000e+02,3.491901992198225835e-01,3.044151271808720471e-01
2.540000000000000000e+02,2.585478388336435729e-01,4.258950194121539079e-01
2.550000000000000000e+02,2.372696021894665774e-01,5.129091266385691350e-01
2.560000000000000000e+02,9.570503656609281873e-02,8.183684214753799147e-01
2.570000000000000000e+02,-1.423825117381118804e-04,1.078083133918393166e+00
2.580000000000000000e+02,-2.326592948141741404e-02,6.122067304380066632e-01
2.590000000000000000e+02,1.611939745456965334e-02,1.989391059277688667e-01
2.600000000000000000e+02,8.467880813673474283e-02,5.928759848236601071e-01
2.610000000000000000e+02,1.395722280985663422e-01,8.106052922057132015e-01
2.620000000000000000e+02,2.342981174110232157e-01,5.215832264789934669e-01
2.630000000000000000e+02,2.049216320944253766e-01,6.788300734320714680e-01
2.640000000000000000e+02,4.612937894566000729e-02,1.084232677049654647e+00
2.650000000000000000e+02,3.083624435097615316e-02,1.057172198293192089e+00
2.660000000000000000e+02,1.527099552548335237e-01,1.083489271504896934e+00
2.670000000000000000e+02,2.667962961730905302e-01,1.276477243185958788e+00
2.680000000000000000e+02,1.941125297820805451e-01,9.558930209179881121e-01
2.690000000000000000e+02,-2.530641817985809089e-02,4.202770119112501090e-01
2.700000000000000000e+02,3.820347559271036059e-02,2.788317660659737629e-01
2.710000000000000000e+02,2.563567007044991186e-01,1.419206683426246784e-01
2.720000000000000000e+02,1.785551760880899064e-01,-3.033459171934987375e-01
2.730000000000000000e+02,4.649682874500467994e-02,-8.181910179174418651e-01
2.740000000000000000e+02,8.363143380663375093e-02,-1.134737729896564629e+00
2.750000000000000000e+02,1.129475512845505708e-01,-1.028760463127608604e+00
2.760000000000000000e+02,1.127391616417579567e-01,-8.485173687562441724e-01
2.770000000000000000e+02,5.657820401355722478e-02,-1.071825078627748562e+00
2.780000000000000000e+02,-7.346620394849581737e-02,-1.326381669893486270e+00
2.790000000000000000e+02,-1.090439128746284458e-01,-1.264596999441156111e+00
2.800000000000000000e+02,-1.378438185192769165e-02,-9.677340592542372777e-01
2.810000000000000000e+02,5.025351353172898689e-02,-5.384222600516709312e-01
2.820000000000000000e+02,-5.473440464454622234e-02,-5.034398895323128897e-01
2.830000000000000000e+02,-1.844481735181873749e-01,-9.127500779741065662e-01
2.840000000000000000e+02,-4.088837343072753566e-02,-8.773061760728848579e-01
2.850000000000000000e+02,2.989810837397000043e-01,-5.027676431607446261e-01
2.860000000000000000e+02,4.643157144688819793e-01,-5.888575942144035347e-01
2.870000000000000000e+02,2.254713351250186293e-01,-8.370360567785839478e-01
2.880000000000000000e+02,-1.720143926641132248e-01,-8.130540329013551393e-01
2.890000000000000000e+02,-1.205183893549579971e-01,-7.301366102705517669e-01
2.900000000000000000e+02,2.694215376601784562e-01,-7.467230820845063288e-01
2.910000000000000000e+02,2.569650754329041997e-01,-7.877196835454102208e-01
2.920000000000000000e+02,-2.495499538162402817e-02,-4.835663006370315431e-01
2.930000000000000000e+02,3.632197986187500616e-02,8.862641827108601322e-02
2.940000000000000000e+02,2.515627009982416284e-01,1.771465184053386543e-01
2.950000000000000000e+02,1.636438338549867644e-01,-1.075419043799065444e-01
2.960000000000000000e+02,-1.217620289969531533e-01,-1.163207921521548921e-01
2.970000000000000000e+02,-2.167736779372078093e-01,1.366284751946504616e-01
2.980000000000000000e+02,-8.336216971041225665e-02,4.812630218345029243e-01
2.990000000000000000e+02,-8.308610325999257751e-02,5.746178011341371850e-01
3.000000000000000000e+02,-2.713550647145485106e-01,1.174369810265337016e-01
3.010000000000000000e+02,-2.856317946412517683e-01,-2.784181666737768346e-01
3.020000000000000000e+02,-1.256256352990046954e-01,-6.551361105524831918e-02
3.030000000000000000e+02,-8.143251525530387225e-02,2.321484349551271864e-01
3.040000000000000000e+02,-1.464603843021685115e-01,1.487271295517963998e-01
3.050000000000000000e+02,-1.704751941135992099e-01,2.236620552760551772e-01
3.060000000000000000e+02,-3.712463135689909183e-02,7.574471327069993709e-01
3.070000000000000000e+02,1.165347939862740601e-01,9.874754229974821440e-01
3.080000000000000000e+02,-1.844380930981971006e-02,6.333860571963114694e-01
3.090000000000000000e+02,-1.479120658111563735e-01,3.216334928037828389e-01
3.100000000000000000e+02,-3.800293016228322579e-02,2.501712422932875768e-01
3.110000000000000000e+02,-1.042344043465170678e-01,2.817816295270364479e-01
3.120000000000000000e+02,-1.613083079817572429e-01,4.529495369010334005e-01
3.130000000000000000e+02,-2.396684907024891273e-02,5.124777205293530313e-01
3.140000000000000000e+02,-2.017425286447453725e-01,2.217748536730155540e-01
3.150000000000000000e+02,-2.963791422656339991e-01,1.631927782536538585e-01
3.160000000000000000e+02,8.262738874372221876e-02,6.975296518625576647e-01
3.170000000000000000e+02,8.458685613340069520e-02,8.360717873131849887e-01
3.180000000000000000e+02,-2.916665069703134883e-01,2.118087236958823283e-01
3.190000000000000000e+02,-1.725534876283243979e-01,-1.582505949004774093e-02
3.200000000000000000e+02,2.603972580536921821e-01,2.874553429664715165e-01
3.210000000000000000e+02,3.214569758807199751e-01,2.100048699155141751e-01
3.220000000000000000e+02,2.817438326686558595e-02,-7.805798461897806018e-02
3.230000000000000000e+02,-9.359284424625737009e-02,-1.023677206322286953e-01
3.240000000000000000e+02,5.378904652954395044e-02,-1.709712985821451592e-01
3.250000000000000000e+02,7.679250012978844353e-02,-3.078832744811971223e-01
3.260000000000000000e+02,-5.825081107706416884e-03,3.076557748943767670e-02
3.270000000000000000e+02,-2.875166824185873202e-02,5.408812479116075211e-01
3.280000000000000000e+02,-8.694174399464081604e-02,2.615481544726349084e-01
3.290000000000000000e+02,-7.514554836753664646e-02,-3.346705567028685491e-01
3.300000000000000000e+02,5.753999103329902019e-03,-1.947831773749400808e-01
3.310000000000000000e+02,1.238190386529496728e-02,5.306983440489850684e-02
3.320000000000000000e+02,3.312167848270677895e-02,-2.583233430109418971e-01
3.330000000000000000e+02,-1.669166530226505810e-02,-5.033535398146561368e-01
3.340000000000000000e+02,-1.331257099655843157e-01,-5.491086344573103961e-01
3.350000000000000000e+02,-3.955612679991803854e-02,-7.146754079871717735e-01
3.360000000000000000e+02,4.643703014400549223e-02,-7.249390427499775580e-01
3.370000000000000000e+02,-9.705221909724821849e-02,-5.099759670840944281e-01
3.380000000000000000e+02,-1.230356397228046239e-01,-3.752696825177963547e-01
3.390000000000000000e+02,-4.887236459007940348e-02,-3.577610711920364839e-01
3.400000000000000000e+02,-1.599704732712212418e-01,-3.774177715906778530e-01
3.410000000000000000e+02,-2.043337425922406303e-01,-3.641326719184866945e-01
3.420000000000000000e+02,-6.829935765166485206e-02,-2.767349628185291621e-01
3.430000000000000000e+02,-6.346446382543319276e-02,-8.001977534359679123e-02
3.440000000000000000e+02,-1.372404982927076800e-01,3.767909855412669429e-01
3.450000000000000000e+02,-8.630678124274401841e-02,7.805692407414719369e-01
3.460000000000000000e+02,-6.422556107859041241e-02,7.027466001737383561e-01
3.470000000000000000e+02,-1.750921213061701620e-01,6.893750798386834022e-01
3.480000000000000000e+02,-2.100799973558789557e-01,9.686988045346184295e-01
3.490000000000000000e+02,-2.207878300430063737e-02,8.233362026143931089e-01
3.500000000000000000e+02,1.164448501626408339e-01,5.435571389765392336e-01
3.510000000000000000e+02,7.035654024431074911e-03,7.566505399115114328e-01
3.520000000000000000e+02,3.855143599965835111e-02,7.050878214308847758e-01
3.530000000000000000e+02,2.716574146261000466e-01,4.825645265174942355e-02
3.540000000000000000e+02,2.584006590340183207e-01,-2.525507673318784230e-01
3.550000000000000000e+02,2.280020046519000698e-01,-2.429738212646097295e-02
3.560000000000000000e+02,4.452219425910853290e-01,1.153107935866043432e-02
3.570000000000000000e+02,4.568277836300602135e-01,-1.749986063060979813e-01
3.580000000000000000e+02,2.965849802483144226e-01,-2.083770799379761063e-01
3.590000000000000000e+02,3.377820920859325171e-01,-9.734000518523716616e-02
3.600000000000000000e+02,3.838462995174635739e-01,-6.097326937993863272e-02
3.610000000000000000e+02,3.281228147820318131e-01,-1.874064595217876106e-01
3.620000000000000000e+02,3.098799534630709007e-01,-2.724015129527639911e-01
3.630000000000000000e+02,3.133610107269417799e-01,-3.135842016206292771e-01
3.640000000000000000e+02,3.400912011422683734e-01,-4.691183762644040023e-01
3.650000000000000000e+02,3.320211895252447309e-01,-4.170903103372390897e-01
3.660000000000000000e+02,2.857503265306421403e-01,-2.042074367168884852e-01
3.670000000000000000e+02,3.164835357281061690e-01,-2.847407060293746239e-01
3.680000000000000000e+02,2.463405727296410497e-01,-2.993812324703725158e-01
3.690000000000000000e+02,3.434298760967764708e-02,3.352277536704632854e-02
3.700000000000000000e+02,2.682333716200847179e-02,2.958221635141067285e-01
3.710000000000000000e+02,1.489554587552534004e-01,4.289904579365148574e-01
3.720000000000000000e+02,9.541304553259530308e-02,4.968540422469953644e-01
3.730000000000000000e+02,2.432054741284541202e-02,2.527962109775721555e-01
3.740000000000000000e+02,9.338118085458546602e-02,-1.345966729684384411e-01
3.750000000000000000e+02,1.384441361945056570e-01,-1.431418903706241919e-01
3.760000000000000000e+02,7.465438917126895890e-02,1.397155247071178719e-01
3.770000000000000000e+02,1.683030914551057397e-02,9.835856120991212648e-02
3.780000000000000000e+02,5.307262088394125443e-02,-3.269857693474221283e-01
3.790000000000000000e+02,9.938409630042238652e-02,-6.128383345806499571e-01
3.800000000000000000e+02,5.838194894103006932e-02,-5.792107669493024025e-01
3.810000000000000000e+02,-9.707902143166882714e-02,-4.254072231346765487e-01
3.820000000000000000e+02,-3.444724116182860674e-01,-2.454458733011128102e-01
3.830000000000000000e+02,-3.900930594705113719e-01,-9.026178830197384428e-02
3.840000000000000000e+02,-1.312064809745552008e-01,3.097513222060406524e-02
3.850000000000000000e+02,-8.648852103380244571e-02,2.143972041706440068e-01
3.860000000000000000e+02,-3.132537278502237066e-01,3.367360311310317877e-01
3.870000000000000000e+02,-2.877146255511240369e-01,3.204402431340578339e-01
3.880000000000000000e+02,-2.105774609211182036e-01,4.686466697751275889e-01
3.890000000000000000e+02,-4.466218447428487726e-01,7.123903488770150227e-01
3.900000000000000000e+02,-6.153765478254412669e-01,5.803137961292088587e-01
3.910000000000000000e+02,-5.861194620562261148e-01,1.664499848761324119e-01
3.920000000000000000e+02,-6.160390754186594320e-01,-1.598223598888537100e-01
3.930000000000000000e+02,-5.443203740352837716e-01,-4.284060000612028851e-01
3.940000000000000000e+02,-3.902857059613555335e-01,-5.455809924322795323e-01
3.950000000000000000e+02,-4.996742844382894289e-01,-2.821009955021016036e-01
3.960000000000000000e+02,-6.217842591718045764e-01,-5.263105182447829627e-02
3.970000000000000000e+02,-4.557039999229575145e-01,-3.447535075732948706e-01
3.980000000000000000e+02,-3.645004137907950637e-01,-8.093333624046381569e-01
3.990000000000000000e+02,-5.221810285751725678e-01,-9.055274118543044093e-01
4.000000000000000000e+02,-6.336154877260113949e-01,-7.679014889891498941e-01
4.010000000000000000e+02,-6.193880873591065539e-01,-8.279860010411771443e-01
4.020000000000000000e+02,-6.244967258029260337e-01,-9.165866023600969248e-01
4.030000000000000000e+02,-6.531663777973827356e-01,-7.659465352452387021e-01
4.040000000000000000e+02,-6.648194906839899332e-01,-8.157416576151985677e-01
4.050000000000000000e+02,-7.485663011991705584e-01,-1.020010256197317666e+00
4.060000000000000000e+02,-8.946228420975226303e-01,-7.395061075985839283e-01
4.070000000000000000e+02,-9.211403473965258382e-01,-3.961773226739258025e-01
4.080000000000000000e+02,-8.133026792317283871e-01,-6.379840699014266425e-01
4.090000000000000000e+02,-7.320787828120142171e-01,-1.010747774969827928e+00
4.100000000000000000e+02,-6.871934517587783287e-01,-1.100464731911617200e+00
4.110000000000000000e+02,-5.215992955483799154e-01,-1.101107961863506457e+00
4.120000000000000000e+02,-2.808792551714324182e-01,-8.991334207110361909e-01
4.130000000000000000e+02,-1.184906913882521756e-01,-2.756365376031785774e-01
4.140000000000000000e+02,2.435761092587945542e-01,2.588733192573991482e-01
4.150000000000000000e+02,9.651748816268277409e-01,5.491844990831058482e-01
4.160000000000000000e+02,1.601230821671118631e+00,1.315290093731924070e+00
4.170000000000000000e+02,2.070243147092121205e+00,2.126739583508837406e+00
4.180000000000000000e+02,2.550170760188925634e+00,2.251657969508518597e+00
4.190000000000000000e+02,2.743081884173179663e+00,2.656975556500166924e+00
4.200000000000000000e+02,2.710607588301322313e+00,3.310724369635438702e+00
4.210000000000000000e+02,2.802143617694370814e+00,2.939393600426515540e+00
4.220000000000000000e+02,2.718245123816782183e+00,2.244315247163261695e+00
4.230000000000000000e+02,2.280273436676527155e+00,2.067181124464894548e+00
4.240000000000000000e+02,1.785307416215145437e+00,1.900328657363216101e+00
4.250000000000000000e+02,1.258244699458622939e+00,1.844695341199516392e+00
4.260000000000000000e+02,7.325766926981329696e-01,1.722615402713984389e+00
4.270000000000000000e+02,3.308493496758088126e-01,1.066985039174912053e+00
4.280000000000000000e+02,-7.969174705378213874e-02,6.681703592778707179e-01
4.290000000000000000e+02,-2.906887173265587654e-01,6.865956359883872429e-01
4.300000000000000000e+02,-1.391198700428669111e-01,2.313904454298155722e-01
4.310000000000000000e+02,-2.648219928567832615e-01,-4.232860927347208424e-01
4.320000000000000000e+02,-7.020844232965433029e-01,-6.555645454866615429e-01
4.330000000000000000e+02,-6.572264613647904596e-01,-9.104377471118946241e-01
4.340000000000000000e+02,-3.859150621982719298e-01,-1.113812160611352686e+00
4.350000000000000000e+02,-5.355379769314282390e-01,-5.319061319549138744e-01
4.360000000000000000e+02,-7.292145615118190705e-01,6.180344311793817269e-03
4.370000000000000000e+02,-6.793505259735321822e-01,-3.949979693358450783e-01
4.380000000000000000e+02,-6.537341755605932114e-01,-8.997956154326682832e-01
4.390000000000000000e+02,-6.992458070248537272e-01,-1.368310341971387789e+00
4.400000000000000000e+02,-7.792073507670921328e-01,-1.835140327894358769e+00
4.410000000000000000e+02,-8.611647334394852971e-01,-1.509879277292337729e+00
4.420000000000000000e+02,-8.331976052864131788e-01,-1.326302001305100120e+00
4.430000000000000000e+02,-7.954915782518743317e-01,-1.788138733931934343e+00
4.440000000000000000e+02,-8.778231477034725838e-01,-1.519445974211393713e+00
4.450000000000000000e+02,-9.422388850885086153e-01,-1.136770518158431997e+00
4.460000000000000000e+02,-8.128512873982318698e-01,-1.553090180692197064e+00
4.470000000000000000e+02,-6.900050672072616242e-01,-1.611763180049070154e+00
4.480000000000000000e+02,-8.789509368231918085e-01,-1.338422350783291970e+00
4.490000000000000000e+02,-9.489348204641411266e-01,-1.435126729043541216e+00
4.500000000000000000e+02,-5.161741433127111645e-01,-1.224414283998076280e+00
4.510000000000000000e+02,-3.091484968245576392e-01,-7.492025871734058207e-01
4.520000000000000000e+02,-5.557324872744741073e-01,-8.814140482584935654e-01
4.530000000000000000e+02,-5.083027845247883869e-01,-1.168044313592061068e+00
4.540000000000000000e+02,-3.623259416605459915e-01,-6.861749493275730583e-01
4.550000000000000000e+02,-5.422990324483113467e-01,1.248344968774083436e-01
4.560000000000000000e+02,-5.160406151961366428e-01,4.295200750095638509e-01
4.570000000000000000e+02,-2.667942093589412145e-01,4.841734501373716748e-01
4.580000000000000000e+02,-2.311277679712695765e-01,6.564948165413080350e-01
4.590000000000000000e+02,-1.689043980152048208e-01,5.296967450779269670e-01
4.600000000000000000e+02,8.786204446789597222e-03,1.386384622803413236e-01
4.610000000000000000e+02,2.025771986075380546e-02,2.908580567816496654e-01
4.620000000000000000e+02,-6.693149257032406096e-02,8.415285021095527673e-01
4.630000000000000000e+02,-6.159338098485428459e-02,7.578358374993015012e-01
4.640000000000000000e+02,7.580391027740276955e-02,3.785695773365907457e-01
4.650000000000000000e+02,1.738005084547873391e-01,7.039055309670828597e-01
4.660000000000000000e+02,9.512618975619936690e-02,1.066081738223167985e+00
4.670000000000000000e+02,1.348799197103747183e-01,7.762754191290587302e-01
4.680000000000000000e+02,3.228402113920534333e-01,5.532962166025231499e-01
4.690000000000000000e+02,2.437613579043784728e-01,6.009721708071685820e-01
4.700000000000000000e+02,5.863371742245198498e-02,6.772102592098661056e-01
4.710000000000000000e+02,1.503775240639040611e-01,1.033466066392013882e+00
4.720000000000000000e+02,3.186103895512307771e-01,1.335814280077085803e+00
4.730000000000000000e+02,3.352507522453063715e-01,1.083672497441570126e+00
4.740000000000000000e+02,3.033661246971426362e-01,6.401035153114640330e-01
4.750000000000000000e+02,3.211779467516522324e-01,3.027657934117673477e-01
4.760000000000000000e+02,3.365851809246894200e-01,1.366615365254198744e-01
4.770000000000000000e+02,3.141349721672689332e-01,5.312134423201294586e-01
4.780000000000000000e+02,3.564182764318693519e-01,1.157163399455493291e+00
4.790000000000000000e+02,4.631511938074203139e-01,1.050656380853315142e+00
4.800000000000000000e+02,4.867100552295289817e-01,5.004502360897451485e-01
4.810000000000000000e+02,4.245552918957095634e-01,3.085741523497809724e-01
4.820000000000000000e+02,4.049402110674781285e-01,2.719919556984141118e-01
4.830000000000000000e+02,4.626584360033655363e-01,1.976624601443522922e-01
4.840000000000000000e+02,5.159663074957270279e-01,4.161448946972767099e-02
4.850000000000000000e+02,6.049284706165302117e-01,-2.476059672337874717e-01
4.860000000000000000e+02,7.869696935446456321e-01,-6.000043511062640861e-02
4.870000000000000000e+02,8.025608618095638747e-01,2.005610939605206866e-01
4.880000000000000000e+02,6.027639058467649802e-01,-5.668410024725293317e-01
4.890000000000000000e+02,5.571529310872055385e-01,-1.155640079113065655e+00
4.900000000000000000e+02,5.441819827186812342e-01,-4.518347992035474103e-01
4.910000000000000000e+02,2.824010846961929611e-01,-1.464863883697612723e-01
4.920000000000000000e+02,2.305593413845433148e-01,-9.235603434187740213e-01
4.930000000000000000e+02,4.483818594052028095e-01,-1.066106366442647557e+00
4.940000000000000000e+02,1.391770732856951465e-01,-2.615030001592096864e-01
4.950000000000000000e+02,-5.091306784853127931e-01,-4.714403573788948643e-02
4.960000000000000000e+02,-5.681306193197361853e-01,-6.193662960507447801e-01
4.970000000000000000e+02,-3.000463187323574865e-01,-6.053212517699967377e-01
4.980000000000000000e+02,-3.061719214779961007e-01,2.677474324390421642e-02
4.990000000000000000e+02,-3.391653682343417908e-01,1.182415165469572621e-02
5.000000000000000000e+02,-2.571200873660762776e-01,-3.514615587448703393e-01
5.010000000000000000e+02,-2.157669762469035801e-01,-5.607152815657762135e-02
5.020000000000000000e+02,-1.854518224240583324e-01,1.881198205387450417e-01
5.030000000000000000e+02,-1.659145588137257432e-01,-2.182223951129746153e-01
5.040000000000000000e+02,-1.555570542561265923e-01,-3.736190861509878780e-01
5.050000000000000000e+02,-1.637196801751861774e-01,-2.612793747142841405e-01
5.060000000000000000e+02,-2.288754862827021286e-01,-6.997412618276930285e-01
5.070000000000000000e+02,-2.284379735885301022e-01,-1.105737321468684753e+00
5.080000000000000000e+02,-1.971267113754917033e-01,-7.747617007808449419e-01
5.090000000000000000e+02,-2.370971448039309037e-01,-3.644570356626013474e-01
5.100000000000000000e+02,-2.136839579309044168e-01,-5.067310486206346720e-01
5.110000000000000000e+02,-2.093782812483377942e-01,-9.110442097581161747e-01
5.120000000000000000e+02,-3.014812684522424902e-01,-7.509396886466885856e-01
5.130000000000000000e+02,-2.093806393870877303e-01,-2.381642883106053696e-02
5.140000000000000000e+02,-1.141899290201116648e-02,1.235617057057339513e-01
5.150000000000000000e+02,7.303362483085610452e-03,-2.821249530974866970e-01
5.160000000000000000e+02,-2.385053172159113527e-02,-1.840598911700345730e-01
5.170000000000000000e+02,-7.212002813450593686e-02,2.789306581206978386e-01
5.180000000000000000e+02,-1.685325337559615833e-01,4.998966739325518271e-01
5.190000000000000000e+02,-8.470076817426891447e-02,3.690462608591583704e-01
5.200000000000000000e+02,-2.681364935480541004e-03,1.151113954015607760e-01
5.210000000000000000e+02,-1.429250449932939759e-01,1.791423218418170815e-01
5.220000000000000000e+02,-5.108343595376513974e-02,3.784035928605851695e-01
5.230000000000000000e+02,2.603696175052926942e-01,4.172446628477053387e-01
5.240000000000000000e+02,1.739864598900285331e-01,6.355392490053124455e-01
5.250000000000000000e+02,-1.199013054745059204e-01,8.427225245428028311e-01
5.260000000000000000e+02,-1.429175650656413221e-01,6.370115429302700694e-01
5.270000000000000000e+02,-1.186048010088696231e-01,4.614600568650337187e-01
5.280000000000000000e+02,-2.065525031778090437e-01,5.156150479782087848e-01
5.290000000000000000e+02,-2.385421826266120038e-01,4.140625691537704878e-01
5.300000000000000000e+02,-2.848209798119776259e-01,2.418882699321797947e-01
5.310000000000000000e+02,-3.551896848316337119e-01,2.886194362610613462e-01
5.320000000000000000e+02,-2.882455394490197054e-01,2.690652700449102097e-01
5.330000000000000000e+02,-2.521446152419680176e-01,-1.001327835266540567e-01
5.340000000000000000e+02,-3.177004459547248527e-01,-3.083830791568908380e-01
5.350000000000000000e+02,-2.529025544427603300e-01,8.913482250304147203e-02
5.360000000000000000e+02,-2.057507143380405690e-01,6.250482335515834542e-01
5.370000000000000000e+02,-2.661422503263011219e-01,1.001161740393957000e+00
5.380000000000000000e+02,-2.370237108056194586e-01,1.333732272235094163e+00
5.390000000000000000e+02,-2.530382845303530970e-01,1.186867075706857344e+00
5.400000000000000000e+02,-2.200107900843234210e-01,4.334229681094515785e-01
5.410000000000000000e+02,-1.411172976775595111e-01,-1.342408919852726146e-01
5.420000000000000000e+02,-5.612855883432166237e-01,-1.391161497243345313e-01
5.430000000000000000e+02,-8.348133343487837976e-01,-8.005573107200833483e-02
5.440000000000000000e+02,-9.691490840046128319e-02,-3.993830083704583145e-01
5.450000000000000000e+02,6.602071086440300940e-01,-5.613928997491461903e-01
5.460000000000000000e+02,7.909357819586403382e-01,1.056841378132143544e-01
5.470000000000000000e+02,8.019742255466706382e-01,6.220532573781143437e-01
5.480000000000000000e+02,6.351470057313175488e-01,1.209666110558578062e-01
5.490000000000000000e+02,4.513012888359607122e-01,-1.590020374915605272e-01
5.500000000000000000e+02,6.193145525986257782e-01,2.640460336874831948e-01
5.510000000000000000e+02,6.470984790718606883e-01,1.916686440586875262e-01
5.520000000000000000e+02,4.420084121047817560e-01,-4.295811907870633606e-01
5.530000000000000000e+02,4.303722558428917377e-01,-8.338301490688091455e-01
5.540000000000000000e+02,4.044688717806114719e-01,-8.807762818278328520e-01
5.550000000000000000e+02,2.424592699458096856e-01,-6.897645752743020164e-01
5.560000000000000000e+02,1.911340210111026061e-01,-6.073708028280656590e-01
5.570000000000000000e+02,1.765100523832623114e-01,-6.702081023219869094e-01
5.580000000000000000e+02,1.546121673958281706e-01,-4.581985398706748813e-01
5.590000000000000000e+02,1.991043986144004907e-01,-2.279361293470122951e-01
5.600000000000000000e+02,1.298076013336550150e-01,-3.304415805422580843e-01
5.610000000000000000e+02,-1.671539706020874760e-02,-3.066047487938354243e-01
5.620000000000000000e+02,7.538276575092680946e-03,-8.472496851805812190e-02
5.630000000000000000e+02,9.221603058938340758e-02,-1.604810378088754597e-01
5.640000000000000000e+02,6.464833471384519303e-02,-2.806554058006776597e-01
5.650000000000000000e+02,-6.535332927985529339e-02,-5.888383405414857746e-02
5.660000000000000000e+02,-1.317292274113047723e-01,7.804485394231469586e-02
5.670000000000000000e+02,5.568457489603061139e-02,-9.894479355165289314e-02
5.680000000000000000e+02,2.510859003116397425e-02,-3.510150822296149165e-01
5.690000000000000000e+02,-4.692354920729004397e-01,-5.129679939252179688e-01
5.700000000000000000e+02,-4.101328942302084335e-01,-3.805997303418397482e-01
5.710000000000000000e+02,3.376540794906174314e-01,-1.538810508518551889e-01
5.720000000000000000e+02,5.133875148356927820e-01,-2.032831477365722450e-01
5.730000000000000000e+02,1.201419694696678614e-01,-1.872281416492132533e-01
5.740000000000000000e+02,2.996152816079141606e-02,3.916667557539138533e-02
5.750000000000000000e+02,9.935745455610896226e-02,-8.502748699884803835e-03
5.760000000000000000e+02,-1.850217278556908970e-02,-1.780822610420305374e-01
5.770000000000000000e+02,-1.683794383625927260e-01,8.655776935825580665e-02
5.780000000000000000e+02,-1.822920389713551526e-01,4.382889902447408836e-01
5.790000000000000000e+02,-6.933953627182903867e-02,3.010000622091837941e-01
5.800000000000000000e+02,-4.756934205969226559e-02,9.432842480058466206e-02
5.810000000000000000e+02,-1.967859744843817316e-01,1.470273783255576505e-01
5.820000000000000000e+02,-2.789044436835407259e-01,8.819710874157588032e-02
5.830000000000000000e+02,-2.731805095078426726e-01,1.160411701632836218e-01
5.840000000000000000e+02,-3.334446971119257030e-01,2.365347931933565739e-01
5.850000000000000000e+02,-3.396132186324788416e-01,-1.332801179552956794e-01
5.860000000000000000e+02,-2.118539059907801891e-01,-2.870309225230033290e-01
5.870000000000000000e+02,-1.681149923439667904e-01,3.516170028087210464e-01
5.880000000000000000e+02,-2.433493831971267063e-01,7.428446493897159497e-01
5.890000000000000000e+02,-1.925502072069679993e-01,6.533225012506916896e-01
5.900000000000000000e+02,-8.281858555053264737e-02,5.437372651899287090e-01
5.910000000000000000e+02,-1.820931377808481244e-01,2.535470826605023542e-01
5.920000000000000000e+02,-3.092225455817573798e-01,1.529851918502811714e-01
5.930000000000000000e+02,-2.293917435303268748e-01,3.100125322908003356e-01
5.940000000000000000e+02,-1.424021848388609957e-01,-6.833667696070490349e-02
5.950000000000000000e+02,-5.349580510270093847e-02,-6.748829957005670899e-01
5.960000000000000000e+02,1.985006557142886818e-01,-7.351420531018200144e-01
5.970000000000000000e+02,2.849039642263961336e-01,-4.459291651455019601e-01
5.980000000000000000e+02,7.908519202349044430e-02,-1.956684439293292221e-01
5.990000000000000000e+02,3.391554959802309255e-02,-1.826590261765579370e-01
6.000000000000000000e+02,1.490907584274124842e-01,-2.285852190191285382e-01
6.010000000000000000e+02,9.762143723517514859e-02,1.596976653885560649e-01
6.020000000000000000e+02,3.307355126603867684e-02,6.410032913211527461e-01
6.030000000000000000e+02,6.119299664400631306e-02,4.607013697981176548e-01
6.040000000000000000e+02,1.269652703096279742e-02,-3.343470625170303495e-02
6.050000000000000000e+02,-1.578264279399468895e-02,1.122126824326826339e-01
6.060000000000000000e+02,2.789230689770950261e-02,8.410041659273391756e-01
6.070000000000000000e+02,-2.986592353147647302e-02,1.033560002753869833e+00
6.080000000000000000e+02,-6.545176391399690208e-02,3.529088795665991096e-01
6.090000000000000000e+02,3.767635968030935700e-02,-1.490746264015264944e-01
6.100000000000000000e+02,8.849077805191024604e-02,-7.808714427621531173e-02
6.110000000000000000e+02,1.335818332173992762e-01,-1.069247699077846420e-01
6.120000000000000000e+02,2.379698524986705310e-01,-1.273051935756510100e-01
6.130000000000000000e+02,2.091892058701015356e-01,5.782442876247004260e-02
6.140000000000000000e+02,1.191104395255627585e-01,-2.822334373901824733e-01
6.150000000000000000e+02,4.077915974773110158e-02,-7.686933378452571741e-01
6.160000000000000000e+02,-1.012402832989016815e-01,-3.831349562150985211e-01
6.170000000000000000e+02,-7.987279689830434348e-02,4.081790619303156398e-02
6.180000000000000000e+02,8.147337219681684284e-02,-1.718618426165465229e-01
6.190000000000000000e+02,4.723440688281840133e-02,-7.624829976325980807e-02
6.200000000000000000e+02,-6.698831649349951123e-02,3.056518702573313151e-01
6.210000000000000000e+02,-6.859420467261358179e-02,1.762314192021988413e-01
6.220000000000000000e+02,-2.438055135035634147e-02,-9.876386346674503880e-02
6.230000000000000000e+02,1.664964198174986518e-02,-5.768482596909651171e-03
6.240000000000000000e+02,-2.212076021424355318e-02,2.329358028463366093e-01
6.250000000000000000e+02,-5.698805291487787222e-02,3.324588623369960638e-01
6.260000000000000000e+02,6.385922389590059645e-02,1.442650590960025958e-01
6.270000000000000000e+02,1.481635687214306052e-01,-1.652426492361969979e-01
6.280000000000000000e+02,1.066574727856899329e-01,-1.165183748838359012e-01
6.290000000000000000e+02,1.371229316749777716e-01,1.532126439442196286e-01
6.300000000000000000e+02,1.884868089401502411e-01,1.700133524733024037e-01
6.310000000000000000e+02,1.049376059833824620e-01,1.330307540568880786e-01
6.320000000000000000e+02,-2.661591798383147051e-02,9.251727770622762172e-04
6.330000000000000000e+02,-8.470098895639058267e-02,-4.398125035518215542e-01
6.340000000000000000e+02,-8.053091514412014096e-02,-3.955452667297800207e-01
6.350000000000000000e+02,-1.060998123505895036e-01,1.011216488204332992e-01
6.360000000000000000e+02,-1.847752216820949256e-01,-8.864186110201169311e-02
6.370000000000000000e+02,-1.694228831656899859e-01,-3.122447473880036184e-01
6.380000000000000000e+02,1.390808378963461281e-02,3.235989735385468857e-01
6.390000000000000000e+02,1.498670373336464245e-01,6.624681724298047136e-01
6.400000000000000000e+02,6.235963460351028748e-02,4.547829723242841071e-01
6.410000000000000000e+02,-6.799804248732926881e-02,6.454936033669713691e-01
6.420000000000000000e+02,-6.248400750241869805e-02,6.221789626685509944e-01
6.430000000000000000e+02,-3.133992779804618822e-02,1.095636223943232401e-01
6.440000000000000000e+02,-1.824777658812740122e-03,3.980407872867798846e-01
6.450000000000000000e+02,7.765617586154356655e-02,1.185767428165058979e+00
6.460000000000000000e+02,1.021941610960539794e-02,7.812877869144561060e-01
6.470000000000000000e+02,-1.544384760324661876e-01,-5.155995657513837704e-01
6.480000000000000000e+02,-6.810807084928581501e-02,-1.141275218234059530e+00
6.490000000000000000e+02,2.439261911953788386e-02,-1.062383830340004609e+00
6.500000000000000000e+02,-1.906304763385652523e-01,-8.907116811692906699e-01
6.510000000000000000e+02,-2.496232325808896979e-01,-5.792590994034332308e-01
6.520000000000000000e+02,2.159434669416669672e-03,-5.187838891650141671e-01
6.530000000000000000e+02,4.991449520101388232e-02,-8.807536582729122987e-01
6.540000000000000000e+02,-1.176925734397070711e-01,-9.202361337208310177e-01
6.550000000000000000e+02,-7.370861951111165600e-02,-7.252081939505035102e-01
6.560000000000000000e+02,1.715494921670954742e-01,-7.352757266337081044e-01
6.570000000000000000e+02,1.657767697780878624e-01,-5.666405178799434061e-01
6.580000000000000000e+02,-1.639920609062064383e-01,-3.095256239377370822e-01
6.590000000000000000e+02,-1.963315978277471174e-01,-3.587668099185493120e-01
6.600000000000000000e+02,1.849321360784473567e-01,-4.342852223091773767e-01
6.610000000000000000e+02,2.937454075916721696e-01,-4.028922677275522113e-01
6.620000000000000000e+02,5.995125948777939306e-02,-3.469690785308292003e-01
6.630000000000000000e+02,-1.978535729465606338e-02,-5.932028615347239436e-02
6.640000000000000000e+02,6.594228236940248566e-02,2.685690515304201553e-01
6.650000000000000000e+02,8.549047867937904777e-02,9.399646854097565285e-02
6.660000000000000000e+02,7.129756504336892675e-02,-2.025124220145523846e-01
6.670000000000000000e+02,1.817454690264060091e-01,2.486653259460380461e-01
6.680000000000000000e+02,3.176539980210036362e-01,8.240357525749381074e-01
6.690000000000000000e+02,1.568024165926572566e-01,3.895122843019345193e-01
6.700000000000000000e+02,-1.879327173574375509e-01,-1.090388994890581220e-01
6.710000000000000000e+02,-2.690621253290322867e-01,4.205816207199746248e-01
6.720000000000000000e+02,-1.191926600409983078e-01,8.338719230638843571e-01
6.730000000000000000e+02,-2.395173490064368693e-02,3.922010150709608900e-01
6.740000000000000000e+02,4.989118562760157943e-02,-1.979592911874994768e-02
6.750000000000000000e+02,1.175821064777045899e-01,-6.538159894323053445e-02
6.760000000000000000e+02,-6.433512694816028452e-04,-1.658202096076131973e-03
6.770000000000000000e+02,-1.814333157167862531e-01,1.860441981942279888e-01
6.780000000000000000e+02,-4.889622442765918786e-02,5.624171233854251550e-01
6.790000000000000000e+02,2.935382056240120052e-01,1.041809495472409974e+00
6.800000000000000000e+02,3.444354907549982414e-01,1.195411207331778414e+00
6.810000000000000000e+02,5.801298770135750182e-02,9.121786208360950221e-01
6.820000000000000000e+02,-9.642199867605412422e-02,7.944277154614355352e-01
6.830000000000000000e+02,1.286241672717849394e-01,7.625216038868471990e-01
6.840000000000000000e+02,3.415137642530289841e-01,1.737300737825368258e-01
6.850000000000000000e+02,1.545422847921742171e-01,-3.810476442866450042e-01
6.860000000000000000e+02,-4.511040012060189147e-02,-1.926973917240813738e-01
6.870000000000000000e+02,2.960005605640688223e-02,-3.452777839590250725e-02
6.880000000000000000e+02,-4.752965402040842252e-02,-1.480556489425019495e-01
6.890000000000000000e+02,-1.895766142270726429e-01,1.207857190228094069e-01
6.900000000000000000e+02,1.565844898642411095e-02,1.011781387578619545e-01
6.910000000000000000e+02,1.447585244538257820e-01,-5.741095298171396966e-01
6.920000000000000000e+02,-8.613961667394498534e-02,-6.262508355097778923e-01
6.930000000000000000e+02,-2.720592822792095578e-01,-8.845901908303742400e-02
6.940000000000000000e+02,-2.040456503817336675e-01,-3.076246029771633264e-02
6.950000000000000000e+02,8.341250615157573545e-02,-1.041289946984742948e-01
6.960000000000000000e+02,2.434738678236712528e-01,2.174137457153377598e-02
6.970000000000000000e+02,1.157450875766110644e-03,3.000174909914356952e-02
6.980000000000000000e+02,-9.984155858533348693e-02,9.354325102909659406e-02
6.990000000000000000e+02,9.345107980881495191e-02,1.513832295700123509e-01
7.000000000000000000e+02,8.646699237613637845e-03,8.107136750795550240e-02
7.010000000000000000e+02,-2.424925639092367635e-01,2.186582831249113401e-01
7.020000000000000000e+02,-2.059672221306357298e-01,3.769731550429469280e-01
7.030000000000000000e+02,2.936078720074263015e-02,2.436127506136339382e-01
7.040000000000000000e+02,5.926595672848177128e-03,6.398861567985962562e-02
7.050000000000000000e+02,-2.852480303428350794e-01,-7.692160837782947846e-02
7.060000000000000000e+02,-1.994565281348718577e-01,-3.090566827186973509e-01
7.070000000000000000e+02,5.418831346416460443e-02,-4.002642696872090733e-01
7.080000000000000000e+02,-1.355394487779177370e-01,-1.302616606407015765e-01
7.090000000000000000e+02,-2.175435698881382773e-01,-3.003294747520247540e-02
7.100000000000000000e+02,-1.187165789826469253e-02,-4.302732776881242893e-01
7.110000000000000000e+02,-3.964972834377852168e-02,-6.147821412171712296e-01
7.120000000000000000e+02,-2.060393549010765268e-01,-4.484455360917659617e-01
7.130000000000000000e+02,-4.598836230053799934e-01,-5.728879317928403658e-01
7.140000000000000000e+02,-5.780116824418010113e-01,-7.532773459058955678e-01
7.150000000000000000e+02,-1.549671035859329637e-01,-4.837260448918678235e-01
7.160000000000000000e+02,1.205335530330359645e-01,5.449011055152880312e-02
7.170000000000000000e+02,-1.613211509659387144e-01,4.295109836830327543e-01
7.180000000000000000e+02,-2.575803335624347046e-01,3.978872803005590320e-01
7.190000000000000000e+02,-8.325537810928024252e-02,2.918421352648473133e-01
7.200000000000000000e+02,-1.139152852926236248e-01,3.074774406844886787e-01
7.210000000000000000e+02,-2.686014097034908343e-01,-5.653039168313728213e-02
7.220000000000000000e+02,-3.744964857841847627e-01,-5.438278142715256003e-01
7.230000000000000000e+02,-4.217993667098356991e-01,-3.281785005610863282e-01
7.240000000000000000e+02,-3.412203619153950096e-01,9.956093633038957946e-02
7.250000000000000000e+02,-1.621509374688807348e-01,-3.975694812142657741e-02
7.260000000000000000e+02,-7.496089880529759053e-02,-2.272728988808987161e-01
7.270000000000000000e+02,-1.890721482182228241e-01,-5.945955287891741686e-02
7.280000000000000000e+02,-2.135590777578125765e-01,-8.815249198598663904e-02
7.290000000000000000e+02,1.380952408789961061e-01,-4.484514185370171990e-01
7.300000000000000000e+02,3.528497196124845692e-01,-6.155582556612144707e-01
7.310000000000000000e+02,1.334134161901578269e-02,-4.447146394459995933e-01
7.320000000000000000e+02,-8.227975349787364223e-02,-2.459376575474304105e-01
7.330000000000000000e+02,4.374944876311083197e-01,-2.169996911322419064e-01
7.340000000000000000e+02,5.739001757016686245e-01,-3.612911103812511682e-01
7.350000000000000000e+02,2.747968018636048892e-01,-5.418803401562789501e-01
7.360000000000000000e+02,4.825531773377433331e-01,-3.710852618944643910e-01
7.370000000000000000e+02,7.133318537803510218e-01,1.958882735303981160e-01
7.380000000000000000e+02,3.730648807104934295e-01,3.917042206863939890e-01
7.390000000000000000e+02,3.562207966794556646e-01,-2.528941545957850978e-02
7.400000000000000000e+02,7.391763696698899766e-01,-1.799299721636617444e-01
7.410000000000000000e+02,6.232619012109368306e-01,1.801510579029097225e-01
7.420000000000000000e+02,3.598031232783272526e-01,4.292825425252831395e-01
7.430000000000000000e+02,5.020194020765612608e-01,4.283738798845305173e-01
7.440000000000000000e+02,5.276425706260540194e-01,3.243379493222485754e-01
7.450000000000000000e+02,3.365665851927638341e-01,2.933358305528466770e-01
7.460000000000000000e+02,4.470176908629941992e-01,6.244298742237711641e-01
7.470000000000000000e+02,5.966781970781910305e-01,7.952010810655051332e-01
7.480000000000000000e+02,3.356707502257811337e-01,3.954815632345333176e-01
7.490000000000000000e+02,9.465106940994877371e-02,2.400172424529925241e-01
7.500000000000000000e+02,1.772322924829545510e-01,2.980766278015716253e-01
7.510000000000000000e+02,2.581662790967702570e-01,-1.061219767929808960e-01
7.520000000000000000e+02,3.102440740573134681e-01,-2.163325643001455800e-01
7.530000000000000000e+02,3.860941786341172133e-01,2.621472974584114213e-01
7.540000000000000000e+02,2.858612143940747474e-01,4.314554152543429999e-01
7.550000000000000000e+02,1.745244299290896473e-01,3.581846415778529025e-01
7.560000000000000000e+02,2.258753855021508050e-01,4.200388681324395690e-01
7.570000000000000000e+02,2.521914264132866235e-01,4.718229792877094986e-01
7.580000000000000000e+02,2.658973031824550248e-01,6.491116957196069182e-01
7.590000000000000000e+02,3.167566775512018484e-01,8.376780430644719111e-01
7.600000000000000000e+02,2.388146405420288054e-01,6.372932905247518098e-01
7.610000000000000000e+02,5.033868768730543480e-02,2.528955940420081761e-01
7.620000000000000000e+02,-7.411198045235882492e-02,3.339427573910450087e-02
7.630000000000000000e+02,-9.313509214661236379e-02,-8.133882749709951676e-02
7.640000000000000000e+02,-1.162315293836161390e-01,-1.119645517808816881e-01
7.650000000000000000e+02,-2.203237367414160874e-01,1.872908372535914967e-01
7.660000000000000000e+02,-3.298482028707570013e-01,7.058017237930631627e-01
7.670000000000000000e+02,-3.975638679067404757e-01,7.817581192153091330e-01
7.680000000000000000e+02,-4.310929680122754792e-01,3.809617490912697302e-01
7.690000000000000000e+02,-4.384243270488688560e-01,2.466276218194806413e-01
7.700000000000000000e+02,-5.746419985131908659e-01,3.775474172499332370e-01
7.710000000000000000e+02,-8.335834744165765420e-01,3.312953326716402969e-01
7.720000000000000000e+02,-8.380936797881773925e-01,3.441154832319229806e-01
7.730000000000000000e+02,-5.852749595765156521e-01,3.853656592585329999e-01
7.740000000000000000e+02,-5.670190949734991159e-01,1.588625600075484201e-01
7.750000000000000000e+02,-7.778345513437692205e-01,1.017956236841201650e-01
7.760000000000000000e+02,-8.326056653871246604e-01,7.675505547439520626e-02
7.770000000000000000e+02,-8.714067882614149330e-01,-5.666635018260852696e-01
7.780000000000000000e+02,-1.068725129130377871e+00,-1.080891150855769478e+00
7.790000000000000000e+02,-1.129493494955888577e+00,-1.030612910424778539e+00
7.800000000000000000e+02,-1.116752927551668551e+00,-1.259280473294243086e+00
7.810000000000000000e+02,-1.253496167411042528e+00,-1.416916470840333675e+00
7.820000000000000000e+02,-1.156065348560584294e+00,-1.112174700202350097e+00
7.830000000000000000e+02,-9.131257532303012070e-01,-1.183298097927741876e+00
7.840000000000000000e+02,-1.133120868324796859e+00,-1.350841318116421608e+00
7.850000000000000000e+02,-1.400927498140195793e+00,-1.271456421294174577e+00
7.860000000000000000e+02,-1.307980291471171341e+00,-1.570194147031975351e+00
7.870000000000000000e+02,-1.411680895400851288e+00,-1.719156249411214921e+00
7.880000000000000000e+02,-1.603711545808414574e+00,-1.382783529280121826e+00
7.890000000000000000e+02,-1.432263743872452588e+00,-1.172072470948062550e+00
7.900000000000000000e+02,-1.245915594030906792e+00,-9.643000956988320160e-01
7.910000000000000000e+02,-1.030025404489882002e+00,-1.084199024262531008e+00
7.920000000000000000e+02,-5.057869379975427071e-01,-1.509100000633792682e+00
7.930000000000000000e+02,-8.690038231425091519e-02,-9.873252724965780880e-01
7.940000000000000000e+02,2.044609483162773134e-01,-2.981741890879045509e-01
7.950000000000000000e+02,8.378268789667341343e-01,-4.411084024521352287e-01
7.960000000000000000e+02,1.589684915270865417e+00,8.731019293775361956e-02
7.970000000000000000e+02,2.138100452444062771e+00,1.111901690517193453e+00
7.980000000000000000e+02,2.646110099507232860e+00,1.069549737499126518e+00
7.990000000000000000e+02,3.055023039011966368e+00,9.168299166466397088e-01
8.000000000000000000e+02,3.192586692326786491e+00,1.353435473597810468e+00
8.010000000000000000e+02,3.192030428457923730e+00,1.335431904881150489e+00
8.020000000000000000e+02,3.120841136551014028e+00,1.110982949576123424e+00
8.030000000000000000e+02,2.953555838349370966e+00,1.301569190067811910e+00
8.040000000000000000e+02,2.788051082603300035e+00,1.232293683410163876e+00
8.050000000000000000e+02,2.579735628060979113e+00,9.608829638180347299e-01
8.060000000000000000e+02,2.204601161276556809e+00,1.186707698403429490e+00
8.070000000000000000e+02,1.790740160762624100e+00,1.398200992805066711e+00
8.080000000000000000e+02,1.472006963793097256e+00,1.215136137827776297e+00
8.090000000000000000e+02,1.194157651198258341e+00,1.132059681322289180e+00
8.100000000000000000e+02,8.854525517012248326e-01,1.016308912241208118e+00
8.110000000000000000e+02,4.744931056122224100e-01,7.450906458667453380e-01
8.120000000000000000e+02,1.891108199815338259e-02,7.463062661452930513e-01
8.130000000000000000e+02,-2.817137693564649159e-01,7.472837675495537235e-01
8.140000000000000000e+02,-4.780437270355019641e-01,5.695842305581438891e-01
8.150000000000000000e+02,-7.763769513430259783e-01,6.302638360013120833e-01
8.160000000000000000e+02,-1.074676628575161441e+00,5.658060843793640826e-01
8.170000000000000000e+02,-1.162867593401065713e+00,1.498678653669591188e-01
8.180000000000000000e+02,-1.169994808972572242e+00,-1.788889462413233850e-02
8.190000000000000000e+02,-1.286558962283834706e+00,9.931133282281164043e-02
8.200000000000000000e+02,-1.333928254386989476e+00,2.160067400889868205e-01
8.210000000000000000e+02,-1.198513959406725338e+00,3.698547466539665873e-02
8.220000000000000000e+02,-1.189982187178410422e+00,-4.621994373926503474e-01
8.230000000000000000e+02,-1.346002510264444174e+00,-3.471314384515402085e-01
8.240000000000000000e+02,-1.270091031031376883e+00,1.861150857385429347e-01
8.250000000000000000e+02,-1.050603231036905338e+00,-1.825512352942279259e-01
8.260000000000000000e+02,-1.094135056392646632e+00,-9.023347161375961933e-01
8.270000000000000000e+02,-1.209532663262895769e+00,-8.217193448591971761e-01
8.280000000000000000e+02,-1.088531908087822409e+00,-2.833896939212359745e-01
8.290000000000000000e+02,-9.017378407680922692e-01,-1.118557905729017227e-01
8.300000000000000000e+02,-8.064486607074796698e-01,-4.389778523039788438e-01
8.310000000000000000e+02,-7.798587365203819566e-01,-4.135511012572981038e-01
8.320000000000000000e+02,-7.415994923180000420e-01,1.556106225682397648e-01
8.330000000000000000e+02,-6.020245806164032931e-01,2.107989310009811268e-01
8.340000000000000000e+02,-5.239027815972177038e-01,-2.324561981241383413e-01
8.350000000000000000e+02,-5.760490776594153761e-01,-3.944178515633104953e-01
8.360000000000000000e+02,-4.752672229142493321e-01,-3.538414435892586751e-01
8.370000000000000000e+02,-2.378556396156701613e-01,-2.498364723710331248e-01
8.380000000000000000e+02,-1.372115384694214402e-01,-1.783703697818221634e-01
8.390000000000000000e+02,-1.268247909872804724e-01,-2.337596300274966399e-01
8.400000000000000000e+02,-8.994042699865648083e-02,-2.821421210620725720e-02
8.410000000000000000e+02,-9.788894204249214137e-02,1.831369689793607702e-01
8.420000000000000000e+02,-1.711326623045356099e-01,-1.038423158540095897e-01
8.430000000000000000e+02,-1.645288448363823597e-01,-3.047824919867122562e-01
8.440000000000000000e+02,-8.281478103050713899e-03,-2.740714098016490685e-01
8.450000000000000000e+02,4.123156517062730869e-02,-5.414289775796624626e-01
8.460000000000000000e+02,-1.150391697355152981e-01,-7.458762484336537435e-01
8.470000000000000000e+02,-9.574140998204742903e-02,-6.833637264081475760e-01
8.480000000000000000e+02,1.175619960861547658e-01,-8.149763558689371301e-01
8.490000000000000000e+02,1.342446270855469359e-01,-1.020586420550648077e+00
8.500000000000000000e+02,6.162945014993286702e-02,-1.068254178067159499e+00
8.510000000000000000e+02,1.324034996583177415e-01,-1.117061141047150485e+00
8.520000000000000000e+02,1.824931020464798381e-01,-1.169243070537871798e+00
8.530000000000000000e+02,1.838766917468492301e-01,-1.128337376522011715e+00
8.540000000000000000e+02,2.738339119292526602e-01,-9.549144308339486686e-01
8.550000000000000000e+02,3.127118798476091754e-01,-7.583131794935338288e-01
8.560000000000000000e+02,1.519624647067276402e-01,-6.560917883227436187e-01
8.570000000000000000e+02,2.642433300803580590e-02,-3.822716924189455967e-01
8.580000000000000000e+02,1.377451167557777467e-01,1.003248027068193715e-01
8.590000000000000000e+02,3.073606631782302978e-01,3.766263575473366987e-01
8.600000000000000000e+02,4.141891041922202699e-01,4.225677393340668830e-01
8.610000000000000000e+02,4.634460837130460753e-01,4.131236216315259946e-01
8.620000000000000000e+02,4.040637948041377325e-01,3.689824548266855131e-01
8.630000000000000000e+02,4.000629168426487192e-01,3.627340560206001041e-01
8.640000000000000000e+02,5.479386780249774214e-01,3.863254736756485674e-01
8.650000000000000000e+02,5.918209559655587260e-01,5.435421235057209532e-01
8.660000000000000000e+02,4.934556811612196281e-01,7.222042899219139889e-01
8.670000000000000000e+02,4.512179753206683741e-01,4.845617488890976987e-01
8.680000000000000000e+02,4.714767911409599166e-01,3.102511966677097277e-01
8.690000000000000000e+02,5.004406724040530996e-01,6.597777411093762590e-01
8.700000000000000000e+02,4.934440871397686168e-01,7.569782688446632379e-01
8.710000000000000000e+02,4.065521493529141717e-01,5.644771257989107394e-01
8.720000000000000000e+02,3.656152068123946774e-01,7.616735611959007946e-01
8.730000000000000000e+02,4.705541557017873799e-01,8.851455153461161851e-01
8.740000000000000000e+02,5.501164448736480805e-01,6.037032167610336675e-01
8.750000000000000000e+02,4.592310945024917213e-01,5.804407154554285242e-01
8.760000000000000000e+02,3.392694482442218384e-01,8.670958286832346484e-01
8.770000000000000000e+02,3.058104072695528863e-01,8.556602537377008266e-01
8.780000000000000000e+02,2.567445592186733405e-01,6.210456186180155491e-01
8.790000000000000000e+02,1.559307528331616566e-01,6.705468403150397494e-01
8.800000000000000000e+02,1.279023579638789154e-01,8.412936383599413093e-01
8.810000000000000000e+02,2.329448908515993899e-01,7.214756605029357672e-01
8.820000000000000000e+02,2.792115508368209764e-01,3.981752366390930442e-01
8.830000000000000000e+02,1.045986132517050388e-01,-6.398673290336265307e-02
8.840000000000000000e+02,-6.670912871473546300e-03,-5.387956886316083160e-01
8.850000000000000000e+02,7.379217626828206422e-02,-5.159373977222557750e-01
8.860000000000000000e+02,-9.353087156234561259e-03,4.480172592577875805e-03
8.870000000000000000e+02,-1.881432337021047563e-01,4.370486774296793997e-01
8.880000000000000000e+02,-2.726427912945275089e-01,5.330565166124396903e-01
8.890000000000000000e+02,-5.216818211691046647e-01,4.786525412403181412e-01
8.900000000000000000e+02,-6.382248323471312323e-01,2.650055487780402785e-01
8.910000000000000000e+02,-3.041165377794955438e-01,-2.404234462378077863e-01
8.920000000000000000e+02,-1.900115645910043505e-01,-4.833304099353655792e-01
8.930000000000000000e+02,-3.803023632890843442e-01,-1.673558126643273636e-01
8.940000000000000000e+02,-2.833317690066983752e-01,5.004912257820943317e-02
8.950000000000000000e+02,-2.232812427483785722e-01,2.074351216900814088e-01
8.960000000000000000e+02,-4.293240740806946731e-01,4.335756318095197459e-01
8.970000000000000000e+02,-4.253584516273831162e-01,3.013271302520265649e-01
8.980000000000000000e+02,-3.339692481271972491e-01,3.939042972157564826e-01
8.990000000000000000e+02,-4.177009420175948340e-01,5.219959412235600782e-01
9.000000000000000000e+02,-3.686313693166917149e-01,-4.041712042198906119e-01
9.010000000000000000e+02,-1.769379326980047851e-01,-1.232740734117798720e+00
9.020000000000000000e+02,-1.355015712673902639e-01,-1.063665674316049969e+00
9.030000000000000000e+02,-1.697305960324144158e-01,-1.017435645435433633e+00
9.040000000000000000e+02,-1.014753063637020697e-01,-1.126743012535937005e+00
9.050000000000000000e+02,-7.956186677542883418e-03,-8.727468171764005689e-01
9.060000000000000000e+02,-4.775611535833896443e-02,-4.102435313937306538e-01
9.070000000000000000e+02,-2.250353634064380104e-01,2.747401453089184931e-02
9.080000000000000000e+02,-3.282019449969759139e-01,-2.828628100887763952e-01
9.090000000000000000e+02,-2.084613628230907734e-01,-1.036675639599613730e+00
9.100000000000000000e+02,-8.711696067933051568e-02,-1.147795593712717110e+00
9.110000000000000000e+02,-1.461912142020424799e-01,-1.071157983783224577e+00
9.120000000000000000e+02,-1.729315591574924482e-01,-7.776167658926049775e-01
9.130000000000000000e+02,-9.837234875190911665e-02,1.388463866692168924e-01
9.140000000000000000e+02,-1.014776155118463363e-01,2.407603623471867016e-01
9.150000000000000000e+02,-1.347915209290967697e-01,-3.403202951301371182e-01
9.160000000000000000e+02,-1.168135159857402738e-01,2.357487867161644698e-02
9.170000000000000000e+02,-8.006027520039997458e-02,3.466305161773638455e-01
9.180000000000000000e+02,1.959781838720940986e-02,-1.921491858985017454e-01
9.190000000000000000e+02,7.040207373985073180e-02,-3.953963548599326305e-01
9.200000000000000000e+02,-7.292343580733939845e-02,-1.480490783887856432e-01
9.210000000000000000e+02,-1.506619957073992710e-01,1.763974998635832736e-01
9.220000000000000000e+02,-4.071714764555479232e-02,6.023178955872628970e-01
9.230000000000000000e+02,-1.303412567461751104e-01,5.904892943840830410e-01
9.240000000000000000e+02,-3.561662991971918379e-01,1.628227507156522480e-01
9.250000000000000000e+02,-2.163447320726835099e-01,-1.500319509820005615e-01
9.260000000000000000e+02,3.435763623071078077e-02,-2.142457394130498627e-01
9.270000000000000000e+02,-1.296688069766037572e-02,7.563648466222718490e-03
9.280000000000000000e+02,-7.326538069016166541e-03,9.762974108191706246e-02
9.290000000000000000e+02,1.525965103160731584e-01,-8.457579601095441268e-02
9.300000000000000000e+02,1.772788849542456802e-01,4.608603709630878370e-02
9.310000000000000000e+02,2.247850213310878531e-01,2.225916687725952581e-01
9.320000000000000000e+02,3.011823452228422626e-01,4.417358928670660212e-02
9.330000000000000000e+02,9.658056630310675461e-02,6.723350531005099773e-02
9.340000000000000000e+02,-1.211366030588128112e-01,2.483442856806581944e-01
9.350000000000000000e+02,9.260552839530384467e-03,1.295577204171164676e-01
9.360000000000000000e+02,1.940689851105786012e-01,6.040896475627762635e-02
9.370000000000000000e+02,1.990293020644564037e-01,1.718454837347259123e-01
9.380000000000000000e+02,2.123438653186759673e-01,8.757061926488544923e-02
9.390000000000000000e+02,2.738096551612497209e-01,-6.959487191882306190e-02
9.400000000000000000e+02,2.755261734732918355e-01,5.196535667388889335e-02
9.410000000000000000e+02,2.093942344474103989e-01,3.804889748388811666e-01
9.420000000000000000e+02,1.221979303614048606e-01,5.535517218395786809e-01
9.430000000000000000e+02,1.804470204727658678e-01,4.395214903067711232e-01
9.440000000000000000e+02,3.250108302017730710e-01,3.239319152541940139e-01
9.450000000000000000e+02,2.003896104085885199e-01,3.180466743179796163e-01
9.460000000000000000e+02,4.293559652756163969e-02,2.596579271552158508e-01
9.470000000000000000e+02,2.909877051461980391e-01,2.528024634252797331e-01
9.480000000000000000e+02,5.028623775188080236e-01,2.843590099023344808e-01
9.490000000000000000e+02,3.428535073254994070e-01,4.401566757553292825e-02
9.500000000000000000e+02,2.650938905133692347e-01,-2.179461199341648781e-01
9.510000000000000000e+02,3.556074733422750489e-01,-1.770541681710979254e-01
9.520000000000000000e+02,3.714797124363676817e-01,-2.335767301945177454e-01
9.530000000000000000e+02,4.067173376081543723e-01,-2.632614122170253146e-01
9.540000000000000000e+02,3.133773622592669894e-01,2.197863913501746924e-01
9.550000000000000000e+02,-1.246495241574219377e-02,5.506002132425211748e-01
9.560000000000000000e+02,-2.077613231840328561e-02,4.129107647881983256e-01
9.570000000000000000e+02,2.765756561159400384e-01,5.150800750223364366e-01
9.580000000000000000e+02,1.900968736938423720e-01,6.109183988615903838e-01
9.590000000000000000e+02,-2.622763671826069606e-02,2.612246206954871308e-01
9.600000000000000000e+02,1.773789717179498349e-01,-3.010909118951131391e-02
9.610000000000000000e+02,3.206754774133105945e-01,-1.158930789123293198e-01
9.620000000000000000e+02,9.008697480744434771e-02,-1.049681621266077003e-01
9.630000000000000000e+02,-8.121255121003739808e-02,2.686674743674833873e-02
9.640000000000000000e+02,-1.232916836176830705e-01,-3.550318824383227878e-02
9.650000000000000000e+02,-1.782117686994028061e-01,-2.135915576641112812e-01
9.660000000000000000e+02,-1.735066236297722608e-01,-1.714999165699773176e-01
9.670000000000000000e+02,-2.031024766410187143e-01,-1.038392647214611136e-01
9.680000000000000000e+02,-2.087792781739313264e-01,-1.412606987663704017e-01
9.690000000000000000e+02,-1.243666341491816707e-01,-2.004603649604994042e-01
9.700000000000000000e+02,-3.468576956423837232e-01,-1.296426762792500242e-01
9.710000000000000000e+02,-6.575595484108014421e-01,1.977837817029768352e-01
9.720000000000000000e+02,-4.074783667431011724e-01,3.720633223711269921e-01
9.730000000000000000e+02,-1.156747471393434062e-01,2.160910300037121312e-01
9.740000000000000000e+02,-3.493880889946003876e-01,1.501593607786809448e-01
9.750000000000000000e+02,-4.730133945789272154e-01,1.849385423202790646e-01
9.760000000000000000e+02,-2.033422440767846395e-01,2.376034503160781297e-01
9.770000000000000000e+02,-1.514557384311135679e-01,3.192980972787349270e-01
9.780000000000000000e+02,-4.149751679695664608e-01,9.242860926632369412e-02
9.790000000000000000e+02,-3.850854428686361075e-01,-2.665128575241272890e-01
9.800000000000000000e+02,-6.752530450130421469e-02,-2.680984896758317748e-01
9.810000000000000000e+02,-1.773186415829308971e-01,-1.682850560618996683e-01
9.820000000000000000e+02,-5.889366134293227972e-01,-2.820608718946334692e-01
9.830000000000000000e+02,-5.772193796661986287e-01,-6.143349404295205263e-01
9.840000000000000000e+02,-2.695996812464327430e-01,-1.032136448683428354e+00
9.850000000000000000e+02,-1.033392472608577889e-01,-9.215886878041599228e-01
9.860000000000000000e+02,-1.636772862010757446e-01,-3.049018753447726993e-01
9.870000000000000000e+02,-3.271933600278543741e-01,-1.461768081163311306e-01
9.880000000000000000e+02,-2.425883803355846913e-01,-3.171098795605855059e-01
9.890000000000000000e+02,-2.389053323686333302e-02,-1.984668336227275454e-01
9.900000000000000000e+02,-4.827670660239443551e-02,-2.931734632870751089e-01
9.910000000000000000e+02,-5.702716847543700535e-02,-5.511398655135333335e-01
9.920000000000000000e+02,1.802000368615937556e-02,-3.693877837008003873e-01
9.930000000000000000e+02,-1.195713375004249651e-01,-3.467084857617808158e-01
9.940000000000000000e+02,-2.341815379343612502e-01,-6.126201426508988135e-01
9.950000000000000000e+02,-1.246960940329004675e-01,-3.588702464540449721e-01
9.960000000000000000e+02,-2.362849415310446649e-02,-3.453177679116078026e-03
9.970000000000000000e+02,-5.522838763401867468e-02,-1.143608491051408688e-01
9.980000000000000000e+02,-2.059082207942144471e-01,-1.060920459048742548e-01
9.990000000000000000e+02,-2.511041354465055053e-01,2.572439949358934497e-01
1.000000000000000000e+03,1.157760559847694215e-01,5.378418441318170151e-01
1.001000000000000000e+03,5.123979356342411862e-01,4.657605949567207304e-01
1.002000000000000000e+03,3.546796120120732088e-01,3.116801511935707869e-01
1.003000000000000000e+03,5.845056677397472006e-02,4.810778894489777247e-01
1.004000000000000000e+03,2.375131613613487569e-01,5.044140265137636581e-01
1.005000000000000000e+03,5.325374142833440017e-01,5.602620172065514437e-02
1.006000000000000000e+03,4.695124131063737605e-01,-3.648162088268968022e-03
1.007000000000000000e+03,2.904306506902067930e-01,3.351624350649524686e-01
1.008000000000000000e+03,3.218141893481500926e-01,4.998613512482139726e-02
1.009000000000000000e+03,4.188452442046287083e-01,-5.066271730939049256e-01
1.010000000000000000e+03,3.970071056652760833e-01,-4.556868556611332055e-01
1.011000000000000000e+03,4.131688981248878845e-01,-2.057514278333954227e-01
1.012000000000000000e+03,4.579853646223892016e-01,-1.611656111696235794e-01
1.013000000000000000e+03,3.364179663903800188e-01,-1.128437343590645986e-01
1.014000000000000000e+03,2.697095953474388241e-01,-1.888141340444439154e-01
1.015000000000000000e+03,4.050501508713064136e-01,-3.800423574693305717e-01
1.016000000000000000e+03,4.620640088937308376e-01,-3.364511089986700898e-01
1.017000000000000000e+03,4.139131784357685806e-01,-1.039151444171033112e-01
1.018000000000000000e+03,3.995767879040603709e-01,1.400096508989205069e-01
1.019000000000000000e+03,3.745635899915173983e-01,3.478200756398130977e-01
1.020000000000000000e+03,3.187801750147493118e-01,4.928988697284731879e-01
1.021000000000000000e+03,1.962216982787067521e-01,7.350458562559747389e-01
1.022000000000000000e+03,1.256639733629044964e-01,1.055029721156790279e+00
1.023000000000000000e+03,3.049262485543847156e-01,1.086529582918431158e+00
1.024000000000000000e+03,4.318809379955756422e-01,8.002054333041840328e-01
1.025000000000000000e+03,2.691844607480924911e-01,5.862909228387069849e-01
1.026000000000000000e+03,1.599199688428304955e-01,5.979707326577866633e-01
1.027000000000000000e+03,2.419115539355942146e-01,6.568762319216459034e-01
1.028000000000000000e+03,2.811560996302207016e-01,6.934071284126911427e-01
1.029000000000000000e+03,1.938366818584320306e-01,8.102423852263420656e-01
1.030000000000000000e+03,6.500947551899063925e-02,9.316388784324660666e-01
1.031000000000000000e+03,-3.408923297597474256e-02,7.803638108845357690e-01
1.032000000000000000e+03,-1.057816474923885253e-01,3.759935675978829939e-01
1.033000000000000000e+03,-1.407000335580832484e-01,5.673018264231685648e-02
1.034000000000000000e+03,-1.083393919337532901e-01,-1.423969799546188353e-01
1.035000000000000000e+03,-1.230718399555510711e-01,-3.792404149052468476e-01
1.036000000000000000e+03,-3.158201267138489032e-01,-5.837018975590523295e-01
1.037000000000000000e+03,-4.702033319054102489e-01,-6.659337595722224501e-01
1.038000000000000000e+03,-3.239312882248532866e-01,-4.893162886947654000e-01
1.039000000000000000e+03,-1.752759117783851683e-01,-1.798032509577787985e-01
1.040000000000000000e+03,-3.187607915641320622e-01,-2.691971970369165246e-01
1.041000000000000000e+03,-4.740511291390264725e-01,-4.517663722918023872e-01
1.042000000000000000e+03,-4.713926961247514869e-01,-3.597615628467938365e-01
1.043000000000000000e+03,-4.042045692870430695e-01,-7.739979198972527508e-01
1.044000000000000000e+03,-3.171573094482217914e-01,-1.255090938206536277e+00
1.045000000000000000e+03,-3.862500837694593514e-01,-7.433529041778225155e-01
1.046000000000000000e+03,-5.709809449903364698e-01,-3.464503945121211181e-01
1.047000000000000000e+03,-5.603006814663135104e-01,-5.262173448992030211e-01
1.048000000000000000e+03,-4.815629059929281697e-01,-2.245003841952450396e-01
1.049000000000000000e+03,-6.028741775088982680e-01,7.665430909994594422e-03
1.050000000000000000e+03,-6.987142632128605646e-01,-2.730178278695301608e-01
1.051000000000000000e+03,-6.063160069348058068e-01,-2.178107754299767329e-01
1.052000000000000000e+03,-6.463268987433657964e-01,-5.495403643917863568e-02
1.053000000000000000e+03,-9.002052515061860216e-01,-2.413775480828719844e-01
1.054000000000000000e+03,-1.023740820346036084e+00,-4.774194090579230165e-01
1.055000000000000000e+03,-9.741425406963690747e-01,-6.437247654823793352e-01
1.056000000000000000e+03,-9.350642715776933400e-01,-5.883380435257232755e-01
1.057000000000000000e+03,-9.488921580102441800e-01,-4.739842363147764304e-01
1.058000000000000000e+03,-1.004205684818906930e+00,-6.354774763271779925e-01
1.059000000000000000e+03,-9.779934413939673776e-01,-6.299049589967770091e-01
1.060000000000000000e+03,-9.423851821361090009e-01,-4.384114816614337329e-01
1.061000000000000000e+03,-1.009534002058258828e+00,-6.277521780831217812e-01
1.062000000000000000e+03,-8.381498973798782171e-01,-8.501893942678286908e-01
1.063000000000000000e+03,-5.583183952230580394e-01,-7.266901874882848444e-01
1.064000000000000000e+03,-5.110440049492868120e-01,-4.842315134866713167e-01
1.065000000000000000e+03,-1.194603353737651169e-01,1.003941742856989672e-02
1.066000000000000000e+03,6.695515511495183647e-01,5.440951814268664144e-01
1.067000000000000000e+03,1.181316907914441217e+00,6.438371127268407434e-01
1.068000000000000000e+03,1.592105373926664624e+00,9.701594739567500625e-01
1.069000000000000000e+03,2.050666093263951328e+00,1.724576323304144010e+00
1.070000000000000000e+03,2.313433867784074671e+00,1.912639778374225275e+00
1.071000000000000000e+03,2.546337576224175780e+00,1.719170660238232617e+00
1.072000000000000000e+03,2.550619848424714231e+00,1.754364993692406394e+00
1.073000000000000000e+03,2.116348159378256266e+00,1.452390844859711150e+00
1.074000000000000000e+03,1.737239698775576935e+00,8.955833170913081176e-01
1.075000000000000000e+03,1.468910672844186971e+00,8.291393879353450291e-01
1.076000000000000000e+03,1.067997609621354149e+00,8.203568370105677188e-01
1.077000000000000000e+03,8.290443623978726029e-01,3.633135768776556973e-01
1.078000000000000000e+03,8.324635181646536930e-01,8.004719929349640717e-02
1.079000000000000000e+03,6.919074782453656924e-01,1.392042215971138197e-01
1.080000000000000000e+03,3.618052897653918909e-01,-6.256758680910966264e-02
1.081000000000000000e+03,1.733250270073855848e-01,-1.971092001609932587e-01
1.082000000000000000e+03,5.763168911291723095e-02,1.706784127177657651e-01
1.083000000000000000e+03,-2.034282378403151903e-01,2.723383503231154301e-01
1.084000000000000000e+03,-2.598550875156170892e-01,-9.002982155250414953e-02
1.085000000000000000e+03,-1.017772192702815492e-01,-1.970089649699110490e-01
1.086000000000000000e+03,-2.212240087832467172e-01,-2.334291986035662014e-01
1.087000000000000000e+03,-3.635953860716820696e-01,-6.279225850403201692e-01
1.088000000000000000e+03,-2.256285514476919496e-01,-9.101165877015175987e-01
1.089000000000000000e+03,-2.235628098773752848e-01,-8.175824389839533302e-01
1.090000000000000000e+03,-4.678186809734304896e-01,-7.256282653112834380e-01
1.091000000000000000e+03,-5.926142148695764389e-01,-7.651795806213804729e-01
1.092000000000000000e+03,-4.396600017459130205e-01,-7.970812782812582986e-01
1.093000000000000000e+03,-2.982990989689321415e-01,-7.607211126692576819e-01
1.094000000000000000e+03,-4.662886491392835286e-01,-7.000275003422961051e-01
1.095000000000000000e+03,-6.405291056398193517e-01,-7.424390220409005092e-01
1.096000000000000000e+03,-5.849991117694200993e-01,-7.986377526164109009e-01
1.097000000000000000e+03,-6.075857092991421293e-01,-6.528775648733677883e-01
1.098000000000000000e+03,-6.580411782354006478e-01,-2.851100010897045789e-01
1.099000000000000000e+03,-4.835393214329371525e-01,1.776454129588557473e-01
1.100000000000000000e+03,-3.720282638911767692e-01,2.207132051530832362e-01
1.101000000000000000e+03,-4.674286066544020568e-01,-3.271094155055327413e-01
1.102000000000000000e+03,-4.411578152329992397e-01,-4.840925877660338106e-01
1.103000000000000000e+03,-3.196619109344210896e-01,-4.475720685206269200e-02
1.104000000000000000e+03,-3.398459136854947715e-01,1.309899416213764455e-02
1.105000000000000000e+03,-2.957417673465103092e-01,-8.879504975315860582e-02
1.106000000000000000e+03,-2.166344714977331831e-01,1.302262484796117836e-01
1.107000000000000000e+03,-4.695935093176860642e-01,5.921375571821421713e-02
1.108000000000000000e+03,-6.092434913246643768e-01,-1.005375501145341077e-01
1.109000000000000000e+03,-1.820348043540854499e-01,1.682961477324091681e-01
1.110000000000000000e+03,1.038680129879352848e-01,3.188559895692649193e-01
1.111000000000000000e+03,-1.025216098254884689e-01,2.500115197880719009e-01
1.112000000000000000e+03,-2.354317425036047962e-01,2.249235929297312975e-01
1.113000000000000000e+03,-2.051644887346201485e-01,3.001030101091518854e-02
1.114000000000000000e+03,-1.741577632157012279e-01,-7.807278807109532814e-02
1.115000000000000000e+03,-3.658848006577500311e-02,1.043629636894956303e-01
1.116000000000000000e+03,3.163766964983755897e-02,1.882533457195263715e-01
1.117000000000000000e+03,-1.112980239602692906e-01,2.846248532090914773e-01
1.118000000000000000e+03,-1.771006565307222946e-01,5.359360575089400225e-01
1.119000000000000000e+03,-5.029102518501216840e-02,4.640968550384146352e-01
1.120000000000000000e+03,5.805481225082518952e-03,1.427004516735491668e-01
1.121000000000000000e+03,-5.024214562219687930e-02,1.637507810198028657e-01
1.122000000000000000e+03,4.588199692152494791e-02,4.172442379570933668e-01
1.123000000000000000e+03,1.678075567187451433e-01,5.083161427680017441e-01
1.124000000000000000e+03,6.573168837331540282e-02,4.832330156729353621e-01
1.125000000000000000e+03,6.367341328918335597e-02,4.727568862078873613e-01
1.126000000000000000e+03,2.144476141084322440e-01,5.153019962072600268e-01
1.127000000000000000e+03,9.805984944194076625e-02,4.743645774787864644e-01
1.128000000000000000e+03,-1.778578111712927207e-02,2.054765617479821782e-01
1.129000000000000000e+03,1.517805480804887697e-01,8.568611337676691753e-02
1.130000000000000000e+03,1.161275310926437182e-01,3.699289100294649857e-01
1.131000000000000000e+03,-7.807773769164781663e-02,6.425312917521448508e-01
1.132000000000000000e+03,-8.943269783542163662e-03,6.635745467005191855e-01
1.133000000000000000e+03,-1.758609966898025054e-02,4.574957416225947648e-01
1.134000000000000000e+03,-1.482596330866305379e-01,-1.979786765005031590e-02
1.135000000000000000e+03,-6.082590228123525150e-02,-4.141503697712344834e-01
1.136000000000000000e+03,-6.607794474289511999e-02,-4.028003223410084321e-01
1.137000000000000000e+03,-1.635348261724021424e-01,-3.035069412865388228e-01
1.138000000000000000e+03,-1.662288129918288448e-01,-3.780452445447923804e-01
1.139000000000000000e+03,-3.984115972177999510e-01,-5.431444184588176682e-01
1.140000000000000000e+03,-4.134344287129749773e-01,-6.347231701010321858e-01
1.141000000000000000e+03,-7.171958238500029947e-02,-4.676548607989142181e-01
1.142000000000000000e+03,-4.116307500671416708e-01,-1.475119086598443152e-01
1.143000000000000000e+03,-7.763191520743825125e-01,1.054257099212944776e-01
1.144000000000000000e+03,7.896627321602300853e-02,2.458200106997754375e-01
1.145000000000000000e+03,9.177588406697777534e-01,2.766531181215234891e-01
1.146000000000000000e+03,8.127363224575332445e-01,3.266750047187075845e-01
1.147000000000000000e+03,7.552583851088693345e-01,2.284582940870843459e-01
1.148000000000000000e+03,9.455146311621271948e-01,-1.888861464626362396e-01
1.149000000000000000e+03,8.530224088126624471e-01,-3.016446772722409242e-01
1.150000000000000000e+03,5.944305281874534552e-01,-7.098089626194144242e-02
1.151000000000000000e+03,3.835141243995181526e-01,-2.051439497501384712e-01
1.152000000000000000e+03,3.355898789935476412e-01,-3.659993847128388822e-01
1.153000000000000000e+03,4.287288156877464007e-01,-1.157398820453498095e-01
1.154000000000000000e+03,4.027006678031663789e-01,1.003752465430875623e-01
1.155000000000000000e+03,3.126387014638802309e-01,6.538950840925118746e-02
1.156000000000000000e+03,3.197442548456600475e-01,-1.579441543977460338e-01
1.157000000000000000e+03,3.186887353150346658e-01,-5.034900157830185519e-01
1.158000000000000000e+03,3.047557917925548532e-01,-7.310890132658468543e-01
1.159000000000000000e+03,2.761109258573312686e-01,-6.550321111817531960e-01
1.160000000000000000e+03,1.967335930662154619e-01,-4.811943520144736364e-01
1.161000000000000000e+03,2.221977430998163805e-01,-6.749887092795853194e-01
1.162000000000000000e+03,2.920182219154925929e-01,-9.459896788150990998e-01
1.163000000000000000e+03,1.755864100027787755e-01,-8.042252706436995302e-01
1.164000000000000000e+03,3.503441396012395986e-02,-7.682555668721060549e-01
1.165000000000000000e+03,1.166801009668449463e-01,-7.853152360832299506e-01
1.166000000000000000e+03,2.469500897806722328e-01,-3.869669414151860609e-01
1.167000000000000000e+03,1.449601497096137392e-01,-3.543651236293794970e-01
1.168000000000000000e+03,-1.170514602623860256e-01,-6.554264734101864498e-01
1.169000000000000000e+03,-2.392409578041253815e-01,-3.258421401564259856e-01
1.170000000000000000e+03,-1.313166521023861610e-01,9.878260341458018623e-02
1.171000000000000000e+03,-3.883928952776412313e-02,2.231569393635098320e-01
1.172000000000000000e+03,-1.108782663530572810e-01,6.687286670181377124e-01
1.173000000000000000e+03,-1.172893787820198236e-01,9.843147705950682225e-01
1.174000000000000000e+03,-2.862943132178358621e-02,6.179847103618342219e-01
1.175000000000000000e+03,-1.376275745056421695e-01,3.239120296424899959e-01
1.176000000000000000e+03,-3.330752188900673039e-01,5.020354313191720541e-01
1.177000000000000000e+03,-4.016772715400444560e-01,6.855857138098061521e-01
1.178000000000000000e+03,-4.099388769910213282e-01,7.372396846823657812e-01
1.179000000000000000e+03,-2.763114782967016625e-01,6.804549701446827026e-01
1.180000000000000000e+03,-1.704563180183342741e-01,5.069423606644262170e-01
1.181000000000000000e+03,-3.022281173469753557e-01,5.360435776795219320e-01
1.182000000000000000e+03,-2.580687249537550465e-01,6.184787492220258365e-01
1.183000000000000000e+03,-1.282253404886750381e-01,3.891493494504121853e-01
1.184000000000000000e+03,-3.457140264831209953e-01,2.807067360058326799e-01
1.185000000000000000e+03,-4.730900188301176978e-01,3.340602871177132949e-01
1.186000000000000000e+03,-3.575025167814046001e-01,1.416267330190969231e-01
1.187000000000000000e+03,-3.733233093429419447e-01,1.697479286414214361e-01
1.188000000000000000e+03,-3.516483314194465692e-01,5.305557400723177608e-01
1.189000000000000000e+03,-2.390213394388407131e-01,4.867743796422713265e-01
1.190000000000000000e+03,-2.169306375307547552e-01,4.917639853158770058e-02
1.191000000000000000e+03,-1.543389610655284960e-01,-1.615362924112974385e-01
1.192000000000000000e+03,-9.854377836007913172e-02,1.303292548470798284e-02
1.193000000000000000e+03,-1.437756852061357060e-01,1.830466663746453115e-01
1.194000000000000000e+03,-1.389181539085867501e-01,1.196645606726198935e-01
1.195000000000000000e+03,-1.590028982284326098e-01,2.365590028281291390e-01
1.196000000000000000e+03,-2.461184490965651617e-01,6.767233989447192233e-01
1.197000000000000000e+03,-1.088145905550712694e-01,9.751904895714308408e-01
1.198000000000000000e+03,8.175678684371860683e-02,1.024141871635459777e+00
1.199000000000000000e+03,-1.744211647501587026e-01,8.820655560334128564e-01
1.200000000000000000e+03,-4.794140984604424172e-01,5.175454064328203208e-01
1.201000000000000000e+03,-2.302461269866139248e-01,3.240527253020538123e-01
1.202000000000000000e+03,5.880394724291457265e-02,2.937650839611432585e-01
1.203000000000000000e+03,-1.035490197985694527e-01,-1.267246429204722247e-01
1.204000000000000000e+03,-2.557849125610486829e-01,-6.541467084045515801e-01
1.205000000000000000e+03,-2.154925580057577561e-01,-8.596719255215513611e-01
1.206000000000000000e+03,-3.675149476124122128e-01,-1.104947993798434780e+00
1.207000000000000000e+03,-5.721743198475125469e-01,-1.465407819521246990e+00
1.208000000000000000e+03,-4.767069472626613291e-01,-1.607640403061176171e+00
1.209000000000000000e+03,-3.726316629095384192e-01,-1.462559298379589201e+00
1.210000000000000000e+03,-4.433868625433469157e-01,-1.200779887983215444e+00
1.211000000000000000e+03,-4.286105836672213232e-01,-1.010048091109297497e+00
1.212000000000000000e+03,-4.358395452712647833e-01,-8.394790752637346642e-01
1.213000000000000000e+03,-5.583881414951467059e-01,-7.152793286456045063e-01
1.214000000000000000e+03,-5.395960952819031098e-01,-8.091006261443447478e-01
1.215000000000000000e+03,-4.403435006436213772e-01,-8.958146444516660312e-01
1.216000000000000000e+03,-4.389551817792004540e-01,-6.840766352196081534e-01
1.217000000000000000e+03,-4.618201003169102870e-01,-5.148320051574446499e-01
1.218000000000000000e+03,-3.674214032922243356e-01,-8.510982020658083291e-01
1.219000000000000000e+03,-2.350595680501496587e-01,-6.803565392236560205e-01
1.220000000000000000e+03,-3.629255897176136281e-01,9.335317559219857841e-01
1.221000000000000000e+03,-2.847322721311283944e-01,1.541830921289848000e+00
1.222000000000000000e+03,6.777813939370392893e-01,-3.936573768514097238e-01
1.223000000000000000e+03,1.680765668329644358e+00,-1.491803972035411485e+00
1.224000000000000000e+03,1.970653455885002181e+00,-3.302024934647866394e-01
1.225000000000000000e+03,2.298483353729749989e+00,4.541661074092858685e-01
1.226000000000000000e+03,2.860459171641381193e+00,8.386026687390107925e-01
1.227000000000000000e+03,3.102236151067130798e+00,1.973840695783885435e+00
1.228000000000000000e+03,3.167076302611118166e+00,2.168347052876613557e+00
1.229000000000000000e+03,3.121444784624669122e+00,1.057004404066457237e+00
1.230000000000000000e+03,2.536939278620073956e+00,1.064078142714316444e+00
1.231000000000000000e+03,1.624833198786990618e+00,2.192047140946602024e+00
1.232000000000000000e+03,1.071364743404118247e+00,1.844947273667353338e+00
1.233000000000000000e+03,8.328566087800864937e-01,2.517918938841199328e-01
1.234000000000000000e+03,3.921817191299319938e-01,-1.911992704383750907e-01
1.235000000000000000e+03,-1.890205389513340828e-01,2.891331478765788998e-01
1.236000000000000000e+03,-5.653666952003344459e-01,3.021366867129565148e-01
1.237000000000000000e+03,-7.389172786528830361e-01,-8.377376049720135220e-02
1.238000000000000000e+03,-8.648155691579922921e-01,-5.486577573132499497e-01
1.239000000000000000e+03,-1.099662555544389297e+00,-5.838556690837842789e-01
1.240000000000000000e+03,-1.335924151533004478e+00,-6.743096370932959160e-02
1.241000000000000000e+03,-1.299761875220241336e+00,4.700303877841868760e-02
1.242000000000000000e+03,-1.287628472273650404e+00,-1.087439495449404742e-01
1.243000000000000000e+03,-1.454632063755063598e+00,1.932597324933391369e-01
1.244000000000000000e+03,-1.238846596829189739e+00,4.241275042202058421e-01
1.245000000000000000e+03,-9.013124704116518560e-01,1.199075395041321740e-01
1.246000000000000000e+03,-1.140145023402599378e+00,-4.889932742366008278e-01
1.247000000000000000e+03,-1.342419031900726090e+00,-8.752859005616260291e-01
1.248000000000000000e+03,-1.107623603425848868e+00,-7.213579924069661864e-01
1.249000000000000000e+03,-1.139792198376629040e+00,-6.089843128081162682e-01
1.250000000000000000e+03,-1.260192973436276009e+00,-6.378219562143347954e-01
1.251000000000000000e+03,-9.257305938670765677e-01,-5.014204061396813072e-01
1.252000000000000000e+03,-6.792686211193706969e-01,-6.791573351321351648e-01
1.253000000000000000e+03,-7.245198440316735766e-01,-7.531959057003212443e-01
1.254000000000000000e+03,-5.555399811094613449e-01,-2.590332463900092419e-01
1.255000000000000000e+03,-3.007789734532592685e-01,-2.636053219358520106e-01
1.256000000000000000e+03,-3.187838252422758312e-01,-7.311213821747386543e-01
1.257000000000000000e+03,-3.743469663850295670e-01,-6.882325698892303167e-01
1.258000000000000000e+03,-1.867878988194197620e-01,-3.099100291622347569e-01
1.259000000000000000e+03,-6.224603144722640202e-02,3.499878331127632969e-02
1.260000000000000000e+03,-2.789837545032781696e-01,1.689810800426835569e-01
1.261000000000000000e+03,-3.115779831766231078e-01,1.349328881211315501e-01
1.262000000000000000e+03,8.640771975817421180e-02,2.427748527081834418e-01
1.263000000000000000e+03,2.411307268309148821e-01,3.488492877416777271e-01
1.264000000000000000e+03,1.060548930117270611e-01,3.504750246301196470e-01
1.265000000000000000e+03,2.301010808576809119e-01,1.641258822335970868e-01
1.266000000000000000e+03,3.461844798619496677e-01,-2.302323851312107206e-01
1.267000000000000000e+03,1.638735707111029505e-01,-1.468878158250531973e-01
1.268000000000000000e+03,1.443799937951950330e-01,2.920031463724307441e-01
1.269000000000000000e+03,3.714196524921441478e-01,2.724305228620755859e-01
1.270000000000000000e+03,4.239657683964326851e-01,1.019753969441205277e-01
1.271000000000000000e+03,3.883047488085394350e-01,1.508326506198533479e-01
1.272000000000000000e+03,5.306601064112552724e-01,2.569236803991589713e-01
1.273000000000000000e+03,5.772962693768945996e-01,2.941498715845526357e-01
1.274000000000000000e+03,3.612692511155050634e-01,-5.873526774822090610e-03
1.275000000000000000e+03,2.841332349080624708e-01,-1.793266581327537523e-01
1.276000000000000000e+03,4.673626438114872883e-01,1.506144472870574735e-01
1.277000000000000000e+03,4.949684329437420427e-01,-3.712768305445690586e-02
1.278000000000000000e+03,3.002149874963583875e-01,-4.418013130302143043e-01
1.279000000000000000e+03,2.407903417274010471e-01,3.358106000901455168e-01

